Parametric Session States Recover Retrieval Intent without Replaying History

Long-running assistants often interpret follow-up requests whose referents, constraints, and active goals were established many turns earlier. The central challenge is therefore not only context length, but retrieval intent: a current query such as ``use the previous configuration'' may omit the project, entity, and version terms needed to locate relevant evidence. Long-context models can recover those terms by replaying the interaction, but repeatedly pay the cost of processing history. Conventional retrieval-augmented generation (RAG) is cheaper, yet assumes an information-sufficient query; conversational rewriting either rereads the history or depends on an explicitly maintained textual memory. We introduce \emph{Parametric Session State} (\method{}), a reusable session-memory layer that remembers what to search for while keeping factual knowledge external.

==> cqr_appendix/all_scores.csv <==
track,reader_model,method,retrieval_metric,retrieval_score,controlled_answer_f1,controlled_answer_exact_match,deployment_answer_f1,deployment_answer_exact_match
public_sessionized,mistral7b,raw_ambiguous,target_document_all_recall_at_3,0.6068702290076335,0.06539262388183341,0.0,0.023410318663195595,0.0
public_sessionized,mistral7b,active_query_card,target_document_all_recall_at_3,0.9694656488549618,0.11317703844651354,0.0,0.11240994639502609,0.0
public_sessionized,mistral7b,convsearch_r1,target_document_all_recall_at_3,0.8129770992366412,0.1001834375371975,0.0,0.06346550978604655,0.0
public_sessionized,mistral7b,pss_correct,target_document_all_recall_at_3,0.9618320610687023,0.10602875779945943,0.0,0.11074728291443563,0.0
public_sessionized,phi3mini,raw_ambiguous,target_document_all_recall_at_3,0.6068702290076335,0.08611028944857395,0.0,0.023761679984091212,0.0
public_sessionized,phi3mini,active_query_card,target_document_all_recall_at_3,0.9694656488549618,0.16027814635757529,0.015267175572519083,0.16079544861363645,0.015267175572519083
public_sessionized,phi3mini,convsearch_r1,target_document_all_recall_at_3,0.8129770992366412,0.11814018693893713,0.007633587786259542,0.0660137279548903,0.003816793893129771
public_sessionized,phi3mini,pss_correct,target_document_all_recall_at_3,0.9656488549618321,0.13437747897345523,0.011450381679389313,0.12977935697290266,0.007633587786259542
public_sessionized,qwen25_7b,raw_ambiguous,target_document_all_recall_at_3,0.6068702290076335,0.046196863217366366,0.003816793893129771,0.013146732515011495,0.0
public_sessionized,qwen25_7b,active_query_card,target_document_all_recall_at_3,0.9694656488549618,0.14964353191687144,0.026717557251908396,0.15250176265858714,0.026717557251908396
public_sessionized,qwen25_7b,convsearch_r1,target_document_all_recall_at_3,0.8129770992366412,0.11741351354493297,0.026717557251908396,0.06800480763818349,0.003816793893129771
public_sessionized,qwen25_7b,pss_correct,target_document_all_recall_at_3,0.9656488549618321,0.15220479728380082,0.030534351145038167,0.15001444897376748,0.022900763358778626
ultradomain_sessionized,mistral7b,raw_ambiguous,target_document_all_recall_at_3,0.9642857142857143,0.27202813993241964,0.0,0.1373677056895286,0.0
ultradomain_sessionized,mistral7b,active_query_card,target_document_all_recall_at_3,0.9910714285714286,0.43003998804197413,0.0,0.42717734502404203,0.0
ultradomain_sessionized,mistral7b,convsearch_r1,target_document_all_recall_at_3,0.9553571428571429,0.35722842570622393,0.0,0.3335139379406148,0.0
ultradomain_sessionized,mistral7b,pss_correct,target_document_all_recall_at_3,0.9821428571428571,0.39361845735438594,0.0,0.3935495305542503,0.0
ultradomain_sessionized,phi3mini,raw_ambiguous,target_document_all_recall_at_3,0.9642857142857143,0.3028154109621153,0.0,0.14862172621730899,0.0
ultradomain_sessionized,phi3mini,active_query_card,target_document_all_recall_at_3,0.9910714285714286,0.43582263751389644,0.0,0.4393856112961093,0.0
ultradomain_sessionized,phi3mini,convsearch_r1,target_document_all_recall_at_3,0.9553571428571429,0.39835473292780044,0.0,0.326840561800221,0.0
ultradomain_sessionized,phi3mini,pss_correct,target_document_all_recall_at_3,0.9821428571428571,0.4091550696334518,0.0,0.38592099243487743,0.0
ultradomain_sessionized,qwen25_7b,raw_ambiguous,target_document_all_recall_at_3,0.9642857142857143,0.2169751838263795,0.0,0.0859353327710834,0.0
ultradomain_sessionized,qwen25_7b,active_query_card,target_document_all_recall_at_3,0.9910714285714286,0.43663463616782205,0.0,0.44547178392231096,0.0
ultradomain_sessionized,qwen25_7b,convsearch_r1,target_document_all_recall_at_3,0.9553571428571429,0.3627274455310814,0.0,0.3246439806885269,0.0
ultradomain_sessionized,qwen25_7b,pss_correct,target_document_all_recall_at_3,0.9821428571428571,0.4038205839831846,0.0,0.39497777811632206,0.0


==> cqr_appendix/manifest.json <==
{
  "audit": "server_results/conversational_rewrite_qa_all_tracks_server27396_seed20260812_cacheaudit_v3/report/audit/results.json",
  "audit_sha256": "d5e0482746d57d90503ca45336f2c36d7b165f1e0252266a8d5262fd0e0ed50a",
  "claims": {
    "cross_track_claim": false,
    "dagger_count": 0,
    "public_all_readers_vs_raw": true,
    "ultradomain_joint_all_readers_vs_raw": false
  },
  "contrast_rows": 18,
  "figure": "paper/iclr2027_cross_model_revision/figures/cqr_appendix_effects.pdf",
  "latex": "paper/iclr2027_cross_model_revision/cqr_appendix/generated_cqr_qa_results.tex",
  "run_root": "server_results/conversational_rewrite_qa_all_tracks_server27396_seed20260812_cacheaudit_v3",
  "score_rows": 24,
  "stage": "cqr-appendix-results-v1"
}


==> cqr_appendix/pss_paired_contrasts.csv <==
track,reader_model,reference,reference_kind,reference_display,sessions,retrieval_effect,retrieval_ci_low,retrieval_ci_high,retrieval_p_value_two_sided,retrieval_p_value_holm,answer_f1_effect,answer_f1_ci_low,answer_f1_ci_high,answer_f1_p_value_two_sided,answer_f1_p_value_holm,joint_positive_support
public_sessionized,qwen25_7b,raw_ambiguous,raw,raw query,262,0.3587786259541985,0.29770992366412213,0.42366412213740456,9.99990000099999e-06,0.00029999700002999975,0.10600793406643445,0.07932291641167077,0.13415755257974218,9.99990000099999e-06,0.00029999700002999975,True
public_sessionized,qwen25_7b,convsearch_r1,convsearch,ConvSearch-R1,262,0.15267175572519087,0.11068702290076336,0.1984732824427481,9.99990000099999e-06,0.00029999700002999975,0.03479128373886785,0.015052765527144954,0.05571746320986202,0.0006299937000629993,0.005669943300566994,True
public_sessionized,qwen25_7b,active_query_card,text,parsed card,262,-0.003816793893129722,-0.026717557251908396,0.019083969465648856,1.0,1.0,0.0025612653669293828,-0.019797776479500737,0.025591795478533078,0.8245517544824552,1.0,False
public_sessionized,mistral7b,raw_ambiguous,raw,raw query,262,0.3549618320610688,0.2900763358778626,0.4198473282442748,9.99990000099999e-06,0.00029999700002999975,0.04063613391762602,0.02474151967234913,0.057363806071473795,9.99990000099999e-06,0.00029999700002999975,True
public_sessionized,mistral7b,convsearch_r1,convsearch,ConvSearch-R1,262,0.14885496183206115,0.10687022900763359,0.1946564885496183,9.99990000099999e-06,0.00029999700002999975,0.0058453202622619355,-0.008335715671518246,0.02003737886248894,0.4221857781422186,1.0,False
public_sessionized,mistral7b,active_query_card,text,parsed card,262,-0.007633587786259444,-0.030534351145038167,0.015267175572519083,0.7540224597754023,1.0,-0.007148280647054112,-0.018522144087304612,0.0034630210851718203,0.2061779382206178,1.0,False
public_sessionized,phi3mini,raw_ambiguous,raw,raw query,262,0.3587786259541985,0.29389312977099236,0.42366412213740456,9.99990000099999e-06,0.00029999700002999975,0.04826718952488128,0.02769277075263381,0.06928713612055681,9.99990000099999e-06,0.00029999700002999975,True
public_sessionized,phi3mini,convsearch_r1,convsearch,ConvSearch-R1,262,0.15267175572519087,0.10687022900763359,0.1984732824427481,9.99990000099999e-06,0.00029999700002999975,0.016237292034518097,-0.0016713507418944866,0.03540361213686074,0.08849911500884991,0.6194938050619494,False
public_sessionized,phi3mini,active_query_card,text,parsed card,262,-0.003816793893129722,-0.022900763358778626,0.015267175572519083,1.0,1.0,-0.025900667384120057,-0.044846321868808284,-0.00894228357280645,0.0036699633003669965,0.029359706402935972,False
ultradomain_sessionized,qwen25_7b,raw_ambiguous,raw,raw query,112,0.017857142857142794,-0.026785714285714284,0.0625,0.6919330806691933,1.0,0.1868454001568051,0.14414859513252742,0.22805262726083023,9.99990000099999e-06,0.00029999700002999975,False
ultradomain_sessionized,qwen25_7b,convsearch_r1,convsearch,ConvSearch-R1,112,0.02678571428571419,0.0,0.0625,0.25113748862511376,1.0,0.04109313845210322,0.0071929961488014635,0.07452457020790101,0.017619823801761983,0.3347766522334777,False
ultradomain_sessionized,qwen25_7b,active_query_card,text,parsed card,112,-0.008928571428571508,-0.026785714285714284,0.0,1.0,1.0,-0.032814052184637454,-0.0623751952304576,-0.004415670169913048,0.028839711602883972,0.5191148088519115,False
ultradomain_sessionized,mistral7b,raw_ambiguous,raw,raw query,112,0.017857142857142794,-0.026785714285714284,0.0625,0.6889731102688973,1.0,0.1215903174219663,0.08997671322746685,0.15256940243507802,9.99990000099999e-06,0.00029999700002999975,False
ultradomain_sessionized,mistral7b,convsearch_r1,convsearch,ConvSearch-R1,112,0.02678571428571419,0.0,0.0625,0.2501174988250118,1.0,0.03639003164816201,0.013743538700129015,0.05896764507075438,0.002089979100208998,0.043889561104388956,False
ultradomain_sessionized,mistral7b,active_query_card,text,parsed card,112,-0.008928571428571508,-0.026785714285714284,0.0,1.0,1.0,-0.03642153068758819,-0.06184777659082619,-0.011899129926539803,0.004759952400475995,0.0951990480095199,False
ultradomain_sessionized,phi3mini,raw_ambiguous,raw,raw query,112,0.017857142857142794,-0.026785714285714284,0.0625,0.6858431415685843,1.0,0.10633965867133649,0.07507412602902949,0.13653934490966727,9.99990000099999e-06,0.00029999700002999975,False
ultradomain_sessionized,phi3mini,convsearch_r1,convsearch,ConvSearch-R1,112,0.02678571428571419,0.0,0.0625,0.24897751022489775,1.0,0.010800336705651337,-0.01758548564475969,0.03914438605027434,0.45899541004589955,1.0,False
ultradomain_sessionized,phi3mini,active_query_card,text,parsed card,112,-0.008928571428571508,-0.026785714285714284,0.0,1.0,1.0,-0.026667567880444665,-0.06014022193402665,0.005111514330500603,0.11087889121108789,1.0,False


==> paper_result_manifest.json <==
{
  "stage": "paper_result_manifest_v1",
  "provenance": {
    "main_retrieval": "paper/iclr_parametric_session_state/tables/main_retrieval.tex",
    "main_effects": "paper/iclr2027_cross_model_revision/iclr2027_conference.tex:443-459",
    "main_pss320_seed_aggregation": {
      "source": "author-provided H200 runs manually imported into the paper values",
      "writer_seeds": [91, 92, 93],
      "configuration": "retrieval_aligned/r32/single_slot/full_ordered_history/BF16",
      "local_raw_h200_artifacts_available": false,
      "scope": "all reported PSS-320 retrieval, geometry, and relational diagnostics aggregate writer seeds 91, 92, and 93"
    },
    "public_pooled": "server_results/cross_model_pss_ultradomain_seed20260812_v1/report/cross_model/results.json",
    "state_geometry": "server_results/pss_state_geometry_seed20260814_v1/results.json",
    "relational_trajectory": "server_results/pss_relational_trajectory_seed20260814_v1/results.json"
  },
  "main_retrieval": [
    {"method": "raw", "history": "0", "score": 0.1734, "comparable": true},
    {"method": "recent", "history": "128", "score": 0.1359, "comparable": true},
    {"method": "card", "history": "32", "score": 0.3945, "comparable": true},
    {"method": "summary", "history": "128", "score": 0.4023, "comparable": true},
    {"method": "full", "history": "full", "score": 0.3578, "comparable": true},
    {"method": "state", "history": "0", "score": 0.5008, "comparable": true},
    {"method": "rrf", "history": "0", "score": 0.3711, "comparable": true},
    {"method": "guarded", "history": "0", "score": 0.5063, "comparable": true},
    {"method": "gold", "history": "0", "score": 0.8281, "comparable": false}
  ],
  "main_effects": [
    {"comparison": "guarded_vs_raw", "label": "Guarded PSS - raw (H1)", "metric": "All-Recall@4", "effect": 0.3328, "ci_95": [0.3063, 0.3586], "decision": "pass", "p_value_holm": null},
    {"comparison": "guarded_vs_card", "label": "Guarded PSS - card (H2)", "metric": "All-Recall@4", "effect": 0.1117, "ci_95": [0.0898, 0.1344], "decision": "pass", "p_value_holm": null},
    {"comparison": "guarded_vs_wrong", "label": "Guarded PSS - matched wrong (H3)", "metric": "All-Recall@4", "effect": 0.1750, "ci_95": null, "decision": "effect-size pass", "p_value_holm": null},
    {"comparison": "guarded_vs_shuffled", "label": "Guarded PSS - shuffled (H3)", "metric": "All-Recall@4", "effect": 0.1211, "ci_95": null, "decision": "effect-size pass", "p_value_holm": null},
    {"comparison": "full_history_vs_query_only", "label": "Full history - query only (H4)", "metric": "All-Recall@4", "effect": 0.1188, "ci_95": [0.0375, 0.2188], "decision": "mechanism pass; n=32", "p_value_holm": null},
    {"comparison": "keep_state_vs_unload", "label": "Keep state - unload (H5)", "metric": "Answer F1", "effect": 0.0037, "ci_95": [-0.0040, 0.0115], "decision": "fail", "p_value_holm": null}
  ],
  "public_pooled": [
    {"method": "raw", "recall": 0.6069, "answer_f1": 0.0103},
    {"method": "full", "recall": 0.7595, "answer_f1": 0.0356},
    {"method": "zero", "recall": 0.6450, "answer_f1": null},
    {"method": "wrong", "recall": 0.6527, "answer_f1": null},
    {"method": "shuffled", "recall": 0.4847, "answer_f1": null},
    {"method": "rrf", "recall": 0.9504, "answer_f1": null},
    {"method": "state", "recall": 0.9656, "answer_f1": 0.2000},
    {"method": "guarded", "recall": 0.8626, "answer_f1": 0.1503},
    {"method": "card", "recall": 0.9695, "answer_f1": 0.2178}
  ],
  "public_task_retrieval": [
    {"task": "2WikiMQA", "sessions": 40, "raw": 0.3000, "full": 0.6250, "zero": 0.5250, "wrong": 0.4250, "shuffled": 0.2250, "rrf": 0.9500, "correct": 1.0000, "guarded": 0.7250, "card": 1.0000},
    {"task": "HotpotQA", "sessions": 40, "raw": 0.4500, "full": 0.5750, "zero": 0.2750, "wrong": 0.4750, "shuffled": 0.1500, "rrf": 0.9750, "correct": 1.0000, "guarded": 0.8250, "card": 1.0000},
    {"task": "infinitebench_en_qa", "sessions": 56, "raw": 1.0000, "full": 1.0000, "zero": 1.0000, "wrong": 1.0000, "shuffled": 1.0000, "rrf": 1.0000, "correct": 1.0000, "guarded": 1.0000, "card": 1.0000},
    {"task": "MultiFieldQA-en", "sessions": 30, "raw": 0.5333, "full": 0.6333, "zero": 0.6000, "wrong": 0.6667, "shuffled": 0.3667, "rrf": 0.9333, "correct": 1.0000, "guarded": 0.7333, "card": 1.0000},
    {"task": "MuSiQue", "sessions": 40, "raw": 0.4500, "full": 0.8000, "zero": 0.5000, "wrong": 0.4500, "shuffled": 0.2000, "rrf": 0.9750, "correct": 1.0000, "guarded": 0.9750, "card": 1.0000},
    {"task": "NarrativeQA", "sessions": 16, "raw": 1.0000, "full": 1.0000, "zero": 1.0000, "wrong": 1.0000, "shuffled": 1.0000, "rrf": 1.0000, "correct": 1.0000, "guarded": 1.0000, "card": 1.0000},
    {"task": "Qasper", "sessions": 40, "raw": 0.5750, "full": 0.7000, "zero": 0.6750, "wrong": 0.6250, "shuffled": 0.5250, "rrf": 0.8250, "correct": 0.7750, "guarded": 0.7750, "card": 0.8000},
    {"task": "Session-weighted", "sessions": 262, "raw": 0.6069, "full": 0.7595, "zero": 0.6450, "wrong": 0.6527, "shuffled": 0.4847, "rrf": 0.9504, "correct": 0.9656, "guarded": 0.8626, "card": 0.9695}
  ],
  "state_geometry": {
    "sessions": 256,
    "writer_seeds": [91, 92, 93],
    "cosine_silhouette": -0.009019428615994394,
    "nearest_neighbor_same_category": 0.01171875,
    "chance_same_category": 0.12156862745098039,
    "nearest_neighbor_enrichment": -0.10984987745098039,
    "p_value_one_sided": 1.0,
    "interpretation": "no support for coarse semantic-category clustering"
  },
  "relational_trajectory": {
    "evidentiary_status": "registered follow-up after the state-geometry null; not an independent confirmation of the original RQ2 hypothesis",
    "sessions": 256,
    "writer_seeds": [91, 92, 93],
    "answerable_probes": 1280,
    "embedding_model": "BAAI/bge-m3@8017dbb41d5ac92745a116bad86a16274e4f3ea7e",
    "formal_answers_used": false,
    "comparisons": [
      {"name": "correct_vs_raw", "effect": 0.113609, "ci_95": [0.100802, 0.126551], "p_value_holm": 0.00029997},
      {"name": "correct_vs_wrong", "effect": 0.122726, "ci_95": [0.111883, 0.133590], "p_value_holm": 0.00029997},
      {"name": "correct_vs_shuffled", "effect": 0.177890, "ci_95": [0.164630, 0.190722], "p_value_holm": 0.00029997}
    ]
  }
}


==> r_figures/data/R_session_info.txt <==
R version 4.6.1 (2026-06-24)
Platform: aarch64-apple-darwin23
Running under: macOS Sequoia 15.6

Matrix products: default
BLAS:   /Library/Frameworks/R.framework/Versions/4.6/Resources/lib/libRblas.0.dylib 
LAPACK: /Library/Frameworks/R.framework/Versions/4.6/Resources/lib/libRlapack.dylib;  LAPACK version 3.12.1

locale:
[1] C.UTF-8/C.UTF-8/C.UTF-8/C/C.UTF-8/C.UTF-8

time zone: Asia/Shanghai
tzcode source: internal

attached base packages:
[1] stats     graphics  grDevices utils     datasets  methods   base     

other attached packages:
[1] patchwork_1.3.2 ggplot2_4.0.3  

loaded via a namespace (and not attached):
 [1] RColorBrewer_1.1-3 R6_2.6.1           tidyselect_1.2.1   farver_2.1.2      
 [5] magrittr_2.0.5     gtable_0.3.6       glue_1.8.1         tibble_3.3.1      
 [9] pkgconfig_2.0.3    dplyr_1.2.1        generics_0.1.4     lifecycle_1.0.5   
[13] cli_3.6.6          S7_0.2.2           scales_1.4.0       svglite_2.2.2     
[17] grid_4.6.1         vctrs_0.7.3        textshaping_1.0.5  withr_3.0.3       
[21] systemfonts_1.3.2  compiler_4.6.1     pillar_1.11.1      rlang_1.3.0       


==> r_figures/data/R_workload_session_info.txt <==
R version 4.6.1 (2026-06-24)
Platform: aarch64-apple-darwin23
Running under: macOS Sequoia 15.6

Matrix products: default
BLAS:   /Library/Frameworks/R.framework/Versions/4.6/Resources/lib/libRblas.0.dylib 
LAPACK: /Library/Frameworks/R.framework/Versions/4.6/Resources/lib/libRlapack.dylib;  LAPACK version 3.12.1

locale:
[1] C.UTF-8/C.UTF-8/C.UTF-8/C/C.UTF-8/C.UTF-8

time zone: Asia/Hong_Kong
tzcode source: internal

attached base packages:
[1] stats     graphics  grDevices utils     datasets  methods   base     

other attached packages:
[1] patchwork_1.3.2 ggplot2_4.0.3  

loaded via a namespace (and not attached):
 [1] labeling_0.4.3     RColorBrewer_1.1-3 R6_2.6.1           tidyselect_1.2.1  
 [5] farver_2.1.2       magrittr_2.0.5     gtable_0.3.6       glue_1.8.1        
 [9] tibble_3.3.1       pkgconfig_2.0.3    dplyr_1.2.1        generics_0.1.4    
[13] lifecycle_1.0.5    cli_3.6.6          S7_0.2.2           scales_1.4.0      
[17] svglite_2.2.2      grid_4.6.1         vctrs_0.7.3        textshaping_1.0.5 
[21] withr_3.0.3        systemfonts_1.3.2  compiler_4.6.1     pillar_1.11.1     
[25] rlang_1.3.0       


==> r_figures/data/complete_online_cost.csv <==
method,measured_requests,wall_seconds,prompt_tokens,online_history_tokens,llm_calls,retrieval_calls,p50_wall_seconds,p95_wall_seconds
raw,72,0.0034695379678548,0,0,0,1,0.0034126039827242494,0.003968074335716666
cached_query_target,72,0.005083572416980233,0,0,0,1,0.0050742210005410016,0.005510500678792596
card32,72,1.284347866335237,81.375,21.625,1,1,1.282955659495201,1.2912934640655294
pss,72,1.341489509640572,56.75,0,1,1,1.340122472960502,1.3492387268226593
full_history,72,2.6185717634394274,8495,8435.25,1,1,1.8230255880625919,5.344927281723358
guarded,72,2.6296204846003093,138.125,21.625,2,3,2.6290769905317575,2.6420037491654513


==> r_figures/data/controlled_and_interface_qa.csv <==
mode,reference,effect_pp,ci_low_pp,ci_high_pp,p_holm
controlled,raw,6.026255673280728,2.6395376670424784,9.232265149357708,0.02142333984375
controlled,cached_query_target,-6.9522466510506185,-14.274754172870239,0.23910815626209322,0.25177001953125
controlled,text256,2.4000602636777315,-3.155215816597681,7.531126606426857,0.802734375
controlled,structured256,1.1819675211576488,-2.6653246965755004,4.675013233193737,0.802734375
deployment,raw,-6.887300491736998,-9.485369081180481,-4.48151616307188,0.000244140625
deployment,cached_query_target,-7.916131312085561,-10.979343124607496,-4.899694808163069,0.001922607421875
deployment,text256,-5.282170257365255,-8.84090021016208,-2.147716410806719,0.02142333984375
deployment,structured256,-3.4921736106325687,-6.792869072367455,-0.42758210316730966,0.2137451171875


==> r_figures/data/followup_effects.csv <==
stage,family,retriever,reference,effect_pp,ci_low_pp,ci_high_pp,p_holm
S,primary,bge_m3,cached_target,-37.29,-49.38,-25.0,9.9999e-05
S,primary,bge_m3,cached_query_target,-36.67,-50.0,-23.96,9.9999e-05
S,primary,bge_m3,text256,8.96,1.25,17.08,0.239638
S,primary,bge_m3,text512,3.96,-6.67,14.79,1.0
S,primary,bge_m3,structured256,7.08,-0.63,14.79,0.513695
S,primary,bm25,cached_target,-42.08,-53.12,-31.25,9.9999e-05
S,primary,bm25,cached_query_target,-44.58,-55.0,-34.17,9.9999e-05
S,primary,bm25,text256,-0.83,-11.88,10.42,1.0
S,primary,bm25,text512,-3.96,-15.62,7.92,1.0
S,primary,bm25,structured256,-5.21,-19.38,8.33,1.0
S,secondary,bge_m3,raw,12.08,,,0.00391996
S,secondary,bge_m3,pss_wrong,23.75,,,3.99996e-05
S,secondary,bm25,raw,26.67,,,3.99996e-05
S,secondary,bm25,pss_wrong,40.83,,,3.99996e-05
R,primary,bge_m3,cached_target,-37.71,-50.21,-25.42,0.000119999
R,primary,bge_m3,cached_query_target,-37.08,-50.62,-24.38,0.000119999
R,primary,bge_m3,base_rewrite,21.04,12.92,29.38,0.000399996
R,primary,bge_m3,clue_rewrite,8.54,-0.83,18.12,0.193618
R,primary,bge_m3,pss_cache_direct,-40.83,-53.54,-28.33,0.000119999
R,primary,bge_m3,pss_cache_rewrite,15.62,8.96,22.71,0.000349997
R,primary,bm25,cached_target,-42.29,-53.12,-31.46,0.000119999
R,primary,bm25,cached_query_target,-44.79,-55.62,-33.75,0.000119999
R,primary,bm25,base_rewrite,28.96,19.38,38.54,0.000119999
R,primary,bm25,clue_rewrite,-3.54,-16.46,9.17,0.623144
R,primary,bm25,pss_cache_direct,-38.12,-49.58,-26.88,0.000119999
R,primary,bm25,pss_cache_rewrite,12.71,2.29,22.92,0.0826492
R,secondary,bge_m3,raw,11.67,4.38,18.96,0.0377296
R,secondary,bge_m3,text256,8.54,1.04,16.67,0.296517
R,secondary,bge_m3,text512,2.92,-7.71,13.75,1.0
R,secondary,bge_m3,structured256,6.04,-1.67,13.96,0.811342
R,secondary,bge_m3,pss_wrong,23.33,16.04,30.83,9.9999e-05
R,secondary,bm25,raw,26.46,17.29,35.83,0.000159998
R,secondary,bm25,text256,-0.42,-11.25,10.42,1.0
R,secondary,bm25,text512,-5.42,-16.88,6.46,1.0
R,secondary,bm25,structured256,-4.79,-19.17,8.75,1.0
R,secondary,bm25,pss_wrong,40.62,31.67,49.79,9.9999e-05


==> r_figures/data/followup_recall.csv <==
stage,retriever,arm,recall_pct
S,bge_m3,raw,11.88
S,bge_m3,cached_target,61.25
S,bge_m3,cached_query_target,60.62
S,bge_m3,cached_pair,57.5
S,bge_m3,card32,6.88
S,bge_m3,text128,17.5
S,bge_m3,text256,15.0
S,bge_m3,text512,20.0
S,bge_m3,structured256,16.88
S,bge_m3,pss,23.96
S,bge_m3,pss_wrong,0.21
S,bm25,raw,16.25
S,bm25,cached_target,85.0
S,bm25,cached_query_target,87.5
S,bm25,cached_pair,86.88
S,bm25,card32,38.75
S,bm25,text128,47.5
S,bm25,text256,43.75
S,bm25,text512,46.88
S,bm25,structured256,48.12
S,bm25,pss,42.92
S,bm25,pss_wrong,2.08
R,bge_m3,raw,11.88
R,bge_m3,cached_target,61.25
R,bge_m3,cached_query_target,60.62
R,bge_m3,base_rewrite,2.5
R,bge_m3,clue_rewrite,15.0
R,bge_m3,text256,15.0
R,bge_m3,text512,20.62
R,bge_m3,structured256,17.5
R,bge_m3,pss_live,23.54
R,bge_m3,pss_wrong,0.21
R,bge_m3,pss_cache_direct,64.38
R,bge_m3,pss_cache_rewrite,7.92
R,bm25,raw,16.25
R,bm25,cached_target,85.0
R,bm25,cached_query_target,87.5
R,bm25,base_rewrite,13.75
R,bm25,clue_rewrite,46.25
R,bm25,text256,43.12
R,bm25,text512,48.12
R,bm25,structured256,47.5
R,bm25,pss_live,42.71
R,bm25,pss_wrong,2.08
R,bm25,pss_cache_direct,80.83
R,bm25,pss_cache_rewrite,30.0


==> r_figures/data/main_retrieval.csv <==
order,method,display_name,family,score_pct
1,raw,Raw query,baseline,17.34
2,recent,Recent-window rewrite,baseline,13.59
3,card,Structured card,reference,39.45
4,summary,Text summary,baseline,40.23
5,full,Full-session rewrite,baseline,35.78
6,state,PSS clue retrieval,pss,50.080000000000005
7,rrf,Raw + PSS RRF,pss,37.11
8,guarded,Guarded PSS,router,50.629999999999995
9,gold,Gold canonical query,reference,82.80999999999999


==> r_figures/data/online_workload.csv <==
protocol,method,label,family,llm_calls,evidence_queries,memory_context_tokens,requests,max_generation_tokens,rule_scan_records,mean_generated_tokens
profile,raw,Raw,baseline,0,1,0,72,64,0,
profile,cached_query_target,Query + supplied clue,baseline,0,1,0,72,64,0,
profile,card32,Compact card,baseline,1,1,21.625,72,64,0,
profile,pss,PSS clue,pss,1,1,0,72,64,0,
profile,full_history,Full history,baseline,1,1,8435.25,72,64,0,
profile,guarded,Guarded PSS,router,2,3,21.625,72,64,0,
multi_record_k16,bank_all,All-record concatenation,baseline,0,1,0,80,256,0,0
multi_record_k16,bank_rrf,Record-wise RRF,baseline,0,16,0,80,256,0,0
multi_record_k16,pss,PSS,pss,1,1,0,80,256,0,63.6
multi_record_k16,structured_lookup,Structured rule lookup*,baseline,0,1,0,80,256,16,0
multi_record_k16,bank_rewrite,LLM bank rewriting,baseline,1,1,1367.6875,80,256,0,16.8875


==> r_figures/data/online_workload_provenance.json <==
{
  "inputs": {
    "source_cost_report.json": "02f71ec5782af87c8636cbcb77fcf27fcdcb38b7aafb7f7a5e3e2a3a9b68a15c",
    "source_memory_selection_results.json": "50068b778ac1ae4352803ef2860ca937a4f460d133678b81372572362b41cde4"
  },
  "memory_result_archive_member": "pss_memory_selection_20260907_v1/report/results.json",
  "profile_scope": "8 sessions; 3 writer seeds; 3 repeats; 72 requests per method; BM25; 64-token generation cap",
  "memory_scope": "16 disjoint composite evaluation groups, 1 seed, new explicit alias-conditioned questions grounded in historical record spans; historical FACT memory; not answer-free clues",
  "memory_generation_cap": 256,
  "unit": "Per user question. Memory-context tokens are means; generation/evidence-query counts are path counts.",
  "memory_tokens": "Text memory supplied in LLM prompts, excluding question and fixed prompt. Zero does not mean no text cache or no retrieval-query text.",
  "structured_lookup": "Local alias/facet rule scan over 16 records, followed by ONE evidence query. No LLM call.",
  "evidence_queries": "Logical queries to the evidence index, not provider API/tool invocations or LLM calls.",
  "not_total_compute": "Columns have different units and are not summed. They exclude offline writing, state I/O, generation length, final answering, and storage; full accounting stays in the appendix.",
  "llm_count_sources": [
    "prototype/run_pss_small_strengthening.py:656-697",
    "prototype/run_pss_memory_selection.py:386-403"
  ],
  "retrieval_count_sources": [
    "prototype/run_pss_memory_selection.py:448-482",
    "prototype/pss_memory_selection.py:122-137"
  ]
}


==> r_figures/data/provenance.json <==
{
  "sources": {
    "small_v3_terminal.txt": "21594e71dc6aa1843996352ca99accef8aeeebe3f87e97f038828b6f31135dd7",
    "original_main_performance.csv": "5b5acd4d9cd90c74a470a9c307f24eab3d2c1b2dd8c7a98d03077bac7ff1255f",
    "mechanism_v1_terminal.txt": "8f5c752b5a6dd27241bb3a4530d5734e97c6263955c2fe9bcdffe024bb904ce2"
  },
  "S_manifest_sha256": "9cf0ec940c4c37e0e70b6c6a28858f48ab9c280c7d2219a2c0c2a97167547b35",
  "recall_rows": 46,
  "effect_rows": 36,
  "qa_comparisons": 8,
  "cost_methods": 6,
  "inference": "reported statistics transcribed; no new significance computed from rounded aggregates",
  "source_precision": "retrieval means/effects copied from printed tables; cost/QA taken from full JSON in the terminal report"
}


==> r_figures/data/source_cost_report.json <==
{
  "table": [
    {
      "method": "raw",
      "measured_requests": 72,
      "wall_seconds": 0.0034695379678548,
      "prompt_tokens": 0,
      "online_history_tokens": 0,
      "llm_calls": 0,
      "retrieval_calls": 1,
      "p50_wall_seconds": 0.0034126039827242494,
      "p95_wall_seconds": 0.003968074335716666
    },
    {
      "method": "cached_query_target",
      "measured_requests": 72,
      "wall_seconds": 0.005083572416980233,
      "prompt_tokens": 0,
      "online_history_tokens": 0,
      "llm_calls": 0,
      "retrieval_calls": 1,
      "p50_wall_seconds": 0.0050742210005410016,
      "p95_wall_seconds": 0.005510500678792596
    },
    {
      "method": "card32",
      "measured_requests": 72,
      "wall_seconds": 1.284347866335237,
      "prompt_tokens": 81.375,
      "online_history_tokens": 21.625,
      "llm_calls": 1,
      "retrieval_calls": 1,
      "p50_wall_seconds": 1.282955659495201,
      "p95_wall_seconds": 1.2912934640655294
    },
    {
      "method": "pss",
      "measured_requests": 72,
      "wall_seconds": 1.341489509640572,
      "prompt_tokens": 56.75,
      "online_history_tokens": 0,
      "llm_calls": 1,
      "retrieval_calls": 1,
      "p50_wall_seconds": 1.340122472960502,
      "p95_wall_seconds": 1.3492387268226593
    },
    {
      "method": "full_history",
      "measured_requests": 72,
      "wall_seconds": 2.6185717634394274,
      "prompt_tokens": 8495,
      "online_history_tokens": 8435.25,
      "llm_calls": 1,
      "retrieval_calls": 1,
      "p50_wall_seconds": 1.8230255880625919,
      "p95_wall_seconds": 5.344927281723358
    },
    {
      "method": "guarded",
      "measured_requests": 72,
      "wall_seconds": 2.6296204846003093,
      "prompt_tokens": 138.125,
      "online_history_tokens": 21.625,
      "llm_calls": 2,
      "retrieval_calls": 3,
      "p50_wall_seconds": 2.6290769905317575,
      "p95_wall_seconds": 2.6420037491654513
    }
  ],
  "router_measured": true,
  "mean_write_seconds_profile_subset": 113.05803141811823,
  "pss_break_even_reads_vs_full_history": 89,
  "break_even_assumption": "full-history path has zero one-time writer cost; common final answer cancels",
  "scope": "BM25 primary backend; CPU-resident states and warm index, sequential execution",
  "exclusions": [
    "offline model/index loading",
    "disk state-cache misses",
    "final answer generation"
  ],
  "no_router_note": "guarded_pre_router is a measured subtotal, not full guarded latency"
}


==> r_figures/data/source_memory_selection_results.json <==
{
  "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
  "means": [
    {
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.25
    },
    {
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.475
    },
    {
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.5375
    },
    {
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.5750000000000001
    },
    {
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 0.975
    },
    {
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.675
    },
    {
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.95
    },
    {
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 0.975
    },
    {
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.7000000000000001
    },
    {
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.9
    },
    {
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 0.975
    },
    {
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.5625
    },
    {
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.8375
    },
    {
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0.0125
    },
    {
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.6625
    },
    {
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.8375
    },
    {
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0.0125
    },
    {
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 0.975
    },
    {
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.1875
    },
    {
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.35
    },
    {
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.1625
    },
    {
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.4
    },
    {
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 0.8875000000000001
    },
    {
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.7125
    },
    {
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.9125
    },
    {
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.7
    },
    {
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 0.9125
    },
    {
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.925
    },
    {
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 0.975
    },
    {
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.5625
    },
    {
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.925
    },
    {
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0.0125
    },
    {
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.725
    },
    {
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.9125
    },
    {
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0.0125
    },
    {
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.775
    },
    {
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 0.975
    }
  ],
  "primary_family": [
    {
      "n": 16,
      "effect": -0.1125,
      "p_value_one_sided": 1.0,
      "p_value_two_sided": 0.015625,
      "permutation_mode": "exact",
      "permutations": 65536,
      "k": 4,
      "retriever": "bge_m3",
      "reference": "bm25_1",
      "n_groups": 16,
      "ci_95": [
        -0.1875,
        -0.049999999999999996
      ],
      "p_holm": 0.046875,
      "positive_adjusted_effect": false
    },
    {
      "n": 16,
      "effect": -0.13749999999999998,
      "p_value_one_sided": 1.0,
      "p_value_two_sided": 0.001953125,
      "permutation_mode": "exact",
      "permutations": 65536,
      "k": 4,
      "retriever": "bm25",
      "reference": "bm25_1",
      "n_groups": 16,
      "ci_95": [
        -0.19999999999999998,
        -0.075
      ],
      "p_holm": 0.0078125,
      "positive_adjusted_effect": false
    },
    {
      "n": 16,
      "effect": -0.05000000000000002,
      "p_value_one_sided": 0.984375,
      "p_value_two_sided": 0.21875,
      "permutation_mode": "exact",
      "permutations": 65536,
      "k": 16,
      "retriever": "bge_m3",
      "reference": "structured_lookup",
      "n_groups": 16,
      "ci_95": [
        -0.10000000000000003,
        0.0
      ],
      "p_holm": 0.4375,
      "positive_adjusted_effect": false
    },
    {
      "n": 16,
      "effect": -0.012499999999999997,
      "p_value_one_sided": 0.8125,
      "p_value_two_sided": 1.0,
      "permutation_mode": "exact",
      "permutations": 65536,
      "k": 16,
      "retriever": "bm25",
      "reference": "bank_rewrite",
      "n_groups": 16,
      "ci_95": [
        -0.062499999999999986,
        0.03749999999999999
      ],
      "p_holm": 1.0,
      "positive_adjusted_effect": false
    }
  ],
  "frozen_text_policies": {
    "4": {
      "bge_m3": "bm25_1",
      "bm25": "bm25_1"
    },
    "16": {
      "bge_m3": "structured_lookup",
      "bm25": "bank_rewrite"
    }
  },
  "by_facet": [
    {
      "facet": "action",
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.25
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.4375
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.8125
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.53125
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.9375
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.78125
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.8125
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.71875
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.9375
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.4375
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.21875
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.4375
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.90625
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 0.90625
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.90625
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.96875
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.9375
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.96875
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 1
    },
    {
      "facet": "action",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.3125
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.6875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.5
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.6875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.375
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.625
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.8125
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.5
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.5625
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.375
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 0.75
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.375
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.8125
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "configuration",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.3125
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.5
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.625
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.5625
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.625
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.75
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.6875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.8125
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.25
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.1875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.375
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.625
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.5625
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.75
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.8125
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.75
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.875
    },
    {
      "facet": "rationale",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.3125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.5
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.25
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.5
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.5
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.375
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 0.8125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.1875
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.6875
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean": 0.375
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean": 0.5625
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean": 0.6875
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean": 0.1875
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "mean": 0.75
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean": 0.3125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean": 1
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean": 0.0625
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "mean": 0.1875
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "mean": 0.875
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean": 0
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean": 0.125
    },
    {
      "facet": "route",
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean": 1
    }
  ],
  "size_changes": [
    {
      "arm": "raw",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "raw",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_all",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": -0.0625,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_all",
      "retriever": "bm25",
      "mean_k16_minus_k4": -0.125,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": -0.375,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_rrf",
      "retriever": "bm25",
      "mean_k16_minus_k4": -0.17500000000000002,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bm25_1",
      "retriever": "bm25",
      "mean_k16_minus_k4": -0.08749999999999998,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.0375,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bm25_2",
      "retriever": "bm25",
      "mean_k16_minus_k4": -0.03749999999999999,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "dense_1",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": -0.07500000000000001,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "dense_1",
      "retriever": "bm25",
      "mean_k16_minus_k4": -0.06249999999999999,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "dense_2",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": -0.012500000000000018,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "dense_2",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.02500000000000001,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "structured_lookup",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 3.469446951953614e-18,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.08750000000000002,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "base_rewrite",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "pss",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.062499999999999986,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "pss",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.075,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "pss_wrong",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    },
    {
      "arm": "target_oracle",
      "retriever": "bm25",
      "mean_k16_minus_k4": 0.0,
      "note": "descriptive paired capacity change; not an additional confirmatory test"
    }
  ],
  "component_costs": [
    {
      "k": 4,
      "arm": "raw",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 5.165522452443838e-07,
      "retrieval_seconds": 0.007480032797320746,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "raw",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 5.165522452443838e-07,
      "retrieval_seconds": 0.0021167900500586256,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.16902990359813e-06,
      "retrieval_seconds": 0.010968392231734469,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_all",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.16902990359813e-06,
      "retrieval_seconds": 0.010416990131489001,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.0243809558451175e-06,
      "retrieval_seconds": 0.03081861225364264,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 4,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.0243809558451175e-06,
      "retrieval_seconds": 0.01864461227960419,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 4,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.00015969947271514683,
      "retrieval_seconds": 0.0076696465665008874,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bm25_1",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.00015969947271514683,
      "retrieval_seconds": 0.004530939599499106,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.00015522036410402506,
      "retrieval_seconds": 0.008357278839685022,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bm25_2",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.00015522036410402506,
      "retrieval_seconds": 0.006719441612949595,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.007275937238591723,
      "retrieval_seconds": 0.00761759398446884,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 16384,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "dense_1",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.007275937238591723,
      "retrieval_seconds": 0.004537602135678753,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 16384,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.007261538921738975,
      "retrieval_seconds": 0.008242716721724719,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 16384,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "dense_2",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.007261538921738975,
      "retrieval_seconds": 0.006661145223188214,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 16384,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 1.3963680248707534e-05,
      "retrieval_seconds": 0.007678840405424126,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 1.3963680248707534e-05,
      "retrieval_seconds": 0.0045331375586101785,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.4502049200236796e-06,
      "retrieval_seconds": 0.007531906678923406,
      "generation_seconds": 0.3647527904686285,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 485.0625,
      "generated_tokens": 15,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.4502049200236796e-06,
      "retrieval_seconds": 0.002750562221626751,
      "generation_seconds": 0.3647527904686285,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 485.0625,
      "generated_tokens": 15,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 2133.9375,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.2462831111624836e-06,
      "retrieval_seconds": 0.007525042851921171,
      "generation_seconds": 0.3690578013076447,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 0,
      "generated_tokens": 18,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.2462831111624836e-06,
      "retrieval_seconds": 0.0026746696326881646,
      "generation_seconds": 0.3690578013076447,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 0,
      "generated_tokens": 18,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "pss",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.307555405423045e-06,
      "retrieval_seconds": 0.007969783231965266,
      "generation_seconds": 1.3000075695483246,
      "state_load_seconds_per_group": 0.10815206806000788,
      "context_tokens": 0,
      "generated_tokens": 66.6125,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.1,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "pss",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.307555405423045e-06,
      "retrieval_seconds": 0.0042235879227519035,
      "generation_seconds": 1.3000075695483246,
      "state_load_seconds_per_group": 0.10815206806000788,
      "context_tokens": 0,
      "generated_tokens": 66.6125,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.1,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.2800755687057973e-06,
      "retrieval_seconds": 0.007973534637130797,
      "generation_seconds": 1.2998803938447963,
      "state_load_seconds_per_group": 0.09608895167184528,
      "context_tokens": 0,
      "generated_tokens": 66.6125,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.1,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.2800755687057973e-06,
      "retrieval_seconds": 0.004230285465018824,
      "generation_seconds": 1.2998803938447963,
      "state_load_seconds_per_group": 0.09608895167184528,
      "context_tokens": 0,
      "generated_tokens": 66.6125,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.1,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 1.993548357859254e-06,
      "retrieval_seconds": 0.007656838145339862,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 4,
      "arm": "target_oracle",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 1.993548357859254e-06,
      "retrieval_seconds": 0.004528790339827537,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 2133.9375,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "raw",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 5.428330041468143e-07,
      "retrieval_seconds": 0.0074564704322256144,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "raw",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 5.428330041468143e-07,
      "retrieval_seconds": 0.002118366298964247,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_all",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.845082781277597e-06,
      "retrieval_seconds": 0.02839275747537613,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_all",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.845082781277597e-06,
      "retrieval_seconds": 0.014972501774900593,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 4.139833617955446e-06,
      "retrieval_seconds": 0.12300769848225172,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 16,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_rrf",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 4.139833617955446e-06,
      "retrieval_seconds": 0.07468754203582648,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 16,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.0004529539495706558,
      "retrieval_seconds": 0.007701854102197103,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bm25_1",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.0004529539495706558,
      "retrieval_seconds": 0.004513712445623241,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.00044398843601811677,
      "retrieval_seconds": 0.008368470586719922,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bm25_2",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.00044398843601811677,
      "retrieval_seconds": 0.005434409942245111,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "dense_1",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.007280468865064904,
      "retrieval_seconds": 0.007621940938406624,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 65536,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "dense_1",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.007280468865064904,
      "retrieval_seconds": 0.004439193202415481,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 65536,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "dense_2",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 0.007271055039018393,
      "retrieval_seconds": 0.00794927577371709,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 65536,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "dense_2",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 0.007271055039018393,
      "retrieval_seconds": 0.005515960126649589,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 65536,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 1.1958973482251168e-05,
      "retrieval_seconds": 0.007665797058143653,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "structured_lookup",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 1.1958973482251168e-05,
      "retrieval_seconds": 0.004542158983531408,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.5348912458866834e-06,
      "retrieval_seconds": 0.007542107117478736,
      "generation_seconds": 0.5077310651045991,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 1367.6875,
      "generated_tokens": 16.8875,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "bank_rewrite",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.5348912458866834e-06,
      "retrieval_seconds": 0.0027529891434824095,
      "generation_seconds": 0.5077310651045991,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 1367.6875,
      "generated_tokens": 16.8875,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 5429.6875,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.257988671772182e-06,
      "retrieval_seconds": 0.0075304115540348,
      "generation_seconds": 0.368710187083343,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 0,
      "generated_tokens": 18,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "base_rewrite",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.257988671772182e-06,
      "retrieval_seconds": 0.00267953650909476,
      "generation_seconds": 0.368710187083343,
      "state_load_seconds_per_group": 0.0,
      "context_tokens": 0,
      "generated_tokens": 18,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "pss",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.3816857719793917e-06,
      "retrieval_seconds": 0.007902617903891952,
      "generation_seconds": 1.2424223568057642,
      "state_load_seconds_per_group": 0.11175498650118243,
      "context_tokens": 0,
      "generated_tokens": 63.6,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.0625,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "pss",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.3816857719793917e-06,
      "retrieval_seconds": 0.004421155969612301,
      "generation_seconds": 1.2424223568057642,
      "state_load_seconds_per_group": 0.11175498650118243,
      "context_tokens": 0,
      "generated_tokens": 63.6,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.0625,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.3660017177462577e-06,
      "retrieval_seconds": 0.007888982267468236,
      "generation_seconds": 1.242808288152446,
      "state_load_seconds_per_group": 0.09770769508031663,
      "context_tokens": 0,
      "generated_tokens": 63.6,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.0625,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "pss_wrong",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.3660017177462577e-06,
      "retrieval_seconds": 0.0044151830021291975,
      "generation_seconds": 1.242808288152446,
      "state_load_seconds_per_group": 0.09770769508031663,
      "context_tokens": 0,
      "generated_tokens": 63.6,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 46137344,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0.0625,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bge_m3",
      "n": 80,
      "selection_seconds": 2.363405656069517e-06,
      "retrieval_seconds": 0.007664412973099388,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    },
    {
      "k": 16,
      "arm": "target_oracle",
      "retriever": "bm25",
      "n": 80,
      "selection_seconds": 2.363405656069517e-06,
      "retrieval_seconds": 0.00453432476206217,
      "generation_seconds": 0,
      "state_load_seconds_per_group": 0,
      "context_tokens": 0,
      "generated_tokens": 0,
      "retrieval_calls": 1,
      "source_bank_utf8_bytes": 5429.6875,
      "persistent_text_bytes": 0,
      "state_bytes": 0,
      "selector_embedding_bytes": 0,
      "dense_truncated_queries": 0,
      "hit_generation_cap": 0,
      "empty_output": 0
    }
  ],
  "write_cost": [
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "f9e7f5a1b460d601888345ccb4c31d4537082c2cd168972bb6c8c52e36e73856",
      "group_id": "evaluation-00-0",
      "k": 4,
      "seconds": 70.13106583198532,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "625d661809ed57f9d0b6341f40fa5ff1633c32f92def365ca825b70b782682b2",
      "group_id": "evaluation-00-0",
      "k": 16,
      "seconds": 265.37729637301527,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "f682d971ebea8c968bdb28558c3ba6f45ed06573c5d3eefb303bb0674e8201aa",
      "group_id": "evaluation-00-1",
      "k": 4,
      "seconds": 65.44780880585313,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "d60e26e09ee5c1f4f887fbbb18f44897dc14fc2cb8736d3734c2321b2c098d96",
      "group_id": "evaluation-00-1",
      "k": 16,
      "seconds": 272.52016295399517,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "827bae94a332b1c12b6e9ef30451ad4c7a589a02eb34b9be9f55e588c0f7ccb4",
      "group_id": "evaluation-01-0",
      "k": 4,
      "seconds": 70.0236546068918,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "64daf3633aed8954acf471748f085eb9a4bc1d5240a5d0742a05d0a16ea1ea92",
      "group_id": "evaluation-01-0",
      "k": 16,
      "seconds": 272.49967240798287,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "c6e581d95315fdede553c33f8c13b79196c766adbec04f44163f4f305c02f40a",
      "group_id": "evaluation-01-1",
      "k": 4,
      "seconds": 67.9758174449671,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "13c3ac57bb0a6d5f1f627db9a73aaf16055abd5749bd04c9994da71d232d6ca8",
      "group_id": "evaluation-01-1",
      "k": 16,
      "seconds": 272.2082697439473,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "4a752c554ed3eb0e4b627fca1b9ac4a88821eadefebad31334bcdb04557ea686",
      "group_id": "evaluation-02-0",
      "k": 4,
      "seconds": 69.55054057110101,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "96ce4de2c3321a7f0eb25980c39780d7e16369c6f6e408d0e9db1b0801000883",
      "group_id": "evaluation-02-0",
      "k": 16,
      "seconds": 273.8520920390729,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "642582c8e9cf3e5ccbc1370ffe455b4114a23ea2a0b99ba8872e93346fbd5491",
      "group_id": "evaluation-02-1",
      "k": 4,
      "seconds": 68.9840269468259,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "0b796cecf54f8df9cc72eb6d5b4cb80b3105f7055f8288337502a15902fda8ac",
      "group_id": "evaluation-02-1",
      "k": 16,
      "seconds": 271.92915212898515,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "9c8058a5a8aedc1f6f25361f534872ae4adeb87c9d211028136c8e9458c4adba",
      "group_id": "evaluation-03-0",
      "k": 4,
      "seconds": 67.92993320291862,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "eebdc272dab587706f2e27c2f5c18924e1588b5f3f44d1d82a4ea96213df35f8",
      "group_id": "evaluation-03-0",
      "k": 16,
      "seconds": 269.9254735780414,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "c53d06f3dcbd62c92238ee26b378a6529043dd6c441422c4c18b2460e320a337",
      "group_id": "evaluation-03-1",
      "k": 4,
      "seconds": 67.94552131881937,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "a7c3d9fe3a61b56b963f56bfd8a11a92948b2f67add7cc9e45eb76ba0070c2cb",
      "group_id": "evaluation-03-1",
      "k": 16,
      "seconds": 261.96444642404094,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "cd32800748eddd21112c1cbe8ba2fba29a89da550846c1a1d6d76af63793fb1f",
      "group_id": "evaluation-04-0",
      "k": 4,
      "seconds": 65.30014212592505,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "eee96856bff6a9d75803b99ab13cd3189b1a662a0a205627e48aa51ff6743d47",
      "group_id": "evaluation-04-0",
      "k": 16,
      "seconds": 262.26177773810923,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "472dea831411affc478efe065ac7398ccb409c9f5ac42c9724a558f4e6319b7e",
      "group_id": "evaluation-04-1",
      "k": 4,
      "seconds": 66.56721648410894,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "07eec496bd00f162b80cf812c0015fc4fa506f06b81487c1e42a72bee9a5987d",
      "group_id": "evaluation-04-1",
      "k": 16,
      "seconds": 262.86179692996666,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "b29c368cbe761d9177bdcc211baf0aaef62b9c5615661cc255f9afea01192d2b",
      "group_id": "evaluation-05-0",
      "k": 4,
      "seconds": 65.44274680200033,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "bae2a7c2c3addb8c3166bef5c8b228bf7b4b2c0b8105b20e3176fe24e1d3a978",
      "group_id": "evaluation-05-0",
      "k": 16,
      "seconds": 264.6112558301538,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "bf906e7e5628f0e3b7768d8f40773a28394def7bf7fcfd8111c055a9959a51c8",
      "group_id": "evaluation-05-1",
      "k": 4,
      "seconds": 65.63743450888433,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "28d3f9af577947323dd084db40610bd5dccdbe05a84c6c808009c6bc4f219299",
      "group_id": "evaluation-05-1",
      "k": 16,
      "seconds": 262.83976526907645,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "d2ae2bfda92161ec834c5882ffd030594b4fcbcb044e4b0d03de5fcc908bd8d2",
      "group_id": "evaluation-06-0",
      "k": 4,
      "seconds": 64.97651740699075,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "d572143f943e4f93c2f58f64907e66253adaadc77d517d82eea8fd968b118dc6",
      "group_id": "evaluation-06-0",
      "k": 16,
      "seconds": 253.9955821649637,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "9e15974fd5f2e289372e12a150ffe4b41c3c6a287e6c62291191d07c5f6f2950",
      "group_id": "evaluation-06-1",
      "k": 4,
      "seconds": 64.39755994081497,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "67cf157b9c53fa941585c4372142d2cae948e10d6a427365ca560c91a4553914",
      "group_id": "evaluation-06-1",
      "k": 16,
      "seconds": 254.45283192396164,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "68caa2405af424c9a9567504582f197130ea3e491a35b75bda889c5706536d15",
      "group_id": "evaluation-07-0",
      "k": 4,
      "seconds": 62.3298208238557,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "0928f8cfe68bb6d44a9cac5e0d2a9735bee66356e6a86852466016de63eed719",
      "group_id": "evaluation-07-0",
      "k": 16,
      "seconds": 245.47585730813444,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "24b307bbf9efb223394ab73ffe5826cdc7cc523a6164a860e6b67899f50e9dbd",
      "group_id": "evaluation-07-1",
      "k": 4,
      "seconds": 63.21526380395517,
      "state_bytes": 46137344
    },
    {
      "identity": "a331a28a321bf79b532e3202e8c0e95b050cb0b271f5a50b4df7f54b03e9b470",
      "sha256": "7ff03f90570b38a33f7a48398cff8f9a7ee7bb1e041818f31064dbfd98b28c67",
      "group_id": "evaluation-07-1",
      "k": 16,
      "seconds": 246.7456874579657,
      "state_bytes": 46137344
    }
  ],
  "retrieval_rows_sha256": "e899da2ac02ae2174f3fd91d0eacd42a868ab363deae5ce6079eab1d55e6a5ce",
  "scope": "16 disjoint composite evaluation groups, 1 seed, new explicit alias-conditioned questions grounded in historical record spans; historical FACT memory; not answer-free clues",
  "cost_scope": "observed component wall times; state load once/group includes disk and validation; no combined serving-latency claim; model/index startup excluded",
  "training_steps": {
    "4": 64,
    "16": 256
  },
  "supervision_visits_per_record": 16,
  "oracle_note": "target_oracle uses evaluator target ID and is excluded from deployable text-policy selection",
  "guaranteed_advantage": false
}


==> r_figures/data/source_resources.json <==
{
  "table": [
    {
      "arm": "raw",
      "mean_online_prompt_tokens": 0,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 0.0,
      "rewrite_hit_generation_cap_fraction": 0,
      "empty_output_fraction": 0
    },
    {
      "arm": "cached_target",
      "mean_online_prompt_tokens": 0,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 0.0,
      "rewrite_hit_generation_cap_fraction": 0,
      "empty_output_fraction": 0,
      "mean_persistent_utf8_bytes": 91.3125,
      "offline_llm_calls": 0,
      "offline_construction_seconds": null
    },
    {
      "arm": "cached_query_target",
      "mean_online_prompt_tokens": 0,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 0.0,
      "rewrite_hit_generation_cap_fraction": 0,
      "empty_output_fraction": 0,
      "mean_persistent_utf8_bytes": 91.3125,
      "offline_llm_calls": 0,
      "offline_construction_seconds": null
    },
    {
      "arm": "cached_pair",
      "mean_online_prompt_tokens": 0,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 0.0,
      "rewrite_hit_generation_cap_fraction": 0,
      "empty_output_fraction": 0,
      "mean_persistent_utf8_bytes": 188.5,
      "offline_llm_calls": 0,
      "offline_construction_seconds": null
    },
    {
      "arm": "card32",
      "mean_online_prompt_tokens": 76.99375,
      "mean_online_context_tokens": 21.28125,
      "mean_rewrite_generation_seconds": 1.2253557360141714,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_persistent_utf8_bytes": 84.875,
      "offline_llm_calls": 0,
      "offline_construction_seconds": null
    },
    {
      "arm": "text128",
      "mean_online_prompt_tokens": 183.4625,
      "mean_online_context_tokens": 126.875,
      "mean_rewrite_generation_seconds": 1.2346742599918799,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_generation_seconds": 4.286440301286348,
      "mean_persistent_utf8_bytes": 438.75,
      "offline_empty_output_fraction": 0,
      "offline_hit_generation_cap_fraction": 1
    },
    {
      "arm": "text256",
      "mean_online_prompt_tokens": 311.30625,
      "mean_online_context_tokens": 254.6875,
      "mean_rewrite_generation_seconds": 1.2566269358299906,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_generation_seconds": 6.986991160218167,
      "mean_persistent_utf8_bytes": 897.96875,
      "offline_empty_output_fraction": 0,
      "offline_hit_generation_cap_fraction": 1
    },
    {
      "arm": "text512",
      "mean_online_prompt_tokens": 567.24375,
      "mean_online_context_tokens": 510.625,
      "mean_rewrite_generation_seconds": 1.2881727387073625,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_generation_seconds": 12.39425961471352,
      "mean_persistent_utf8_bytes": 1793.90625,
      "offline_empty_output_fraction": 0,
      "offline_hit_generation_cap_fraction": 1
    },
    {
      "arm": "structured256",
      "mean_online_prompt_tokens": 311.43125,
      "mean_online_context_tokens": 254.875,
      "mean_rewrite_generation_seconds": 1.2565185212835785,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_generation_seconds": 7.024666175591847,
      "mean_persistent_utf8_bytes": 863.53125,
      "offline_empty_output_fraction": 0,
      "offline_hit_generation_cap_fraction": 1
    },
    {
      "arm": "pss",
      "mean_online_prompt_tokens": 52.7125,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 1.2221829954677863,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_training_seconds": 128.87569976281398,
      "mean_persistent_logical_bytes": 46137344,
      "mean_persistent_file_bytes": 46183660
    },
    {
      "arm": "pss_wrong",
      "mean_online_prompt_tokens": 52.7125,
      "mean_online_context_tokens": 0,
      "mean_rewrite_generation_seconds": 1.222108231439294,
      "rewrite_hit_generation_cap_fraction": 1,
      "empty_output_fraction": 0,
      "mean_offline_training_seconds": 128.87569976281398,
      "mean_persistent_logical_bytes": 46137344,
      "mean_persistent_file_bytes": 46183660
    }
  ],
  "scope": "writer/readout observations; full routing costs are in cost_report.json",
  "numerical_policy": {
    "revision": "cpu-fp64-transactional-adam-v3",
    "writer_attention": "sdpa math, FP32 intermediates for BF16 inputs",
    "writer_parameters_and_adam_moments": "GPU LoRA FP32; CPU FP64 master parameters and Adam moments",
    "optimizer": "explicit AdamW equations, beta=(0.9,0.999), eps=1e-8, weight_decay=0; no CUDA optimizer kernel",
    "gradient_clipping": "CPU FP64 global L2 norm; same clip/(norm+1e-6) rule",
    "cpu_optimizer_threads": 4,
    "writer_tf32": false,
    "check_loss_gradient_norm_parameters_and_optimizer_state": true,
    "readout_attention": "model default SDPA dispatch; training context restored",
    "state_storage": "bfloat16",
    "automatic_retries_or_step_skipping": false,
    "prior_failed_runs": [
      "pss_small_strengthening_20260905_v1",
      "pss_small_strengthening_20260905_v2_numerics"
    ]
  },
  "training_seconds_include_numerical_checks": true,
  "compute_equality_claim": false,
  "unmeasured_copy_or_existing_card_construction_is_null": true
}


==> r_figures/sources/mechanism_v1_terminal.txt <==
root@autodl-container-bbf44cb899-d259f08e:~/autodl-tmp/rl# cat /root/autodl-tmp/rl/artifacts/pss_clue_mechanism/pss_clue_mechanism_20260905_v1/logs/controller_status.txt

cat /root/autodl-tmp/rl/artifacts/pss_clue_mechanism/pss_clue_mechanism_20260905_v1/report.md
exit_code=0
# PSS / clue mechanism follow-up

exploratory mechanism follow-up on previously observed sessions; not independent confirmation

All-Recall@4; seed replicates do not increase the session sample size.

| Retriever | Arm | Recall (%) |
|---|---|---:|
| bge_m3 | raw | 11.88 |
| bge_m3 | cached_target | 61.25 |
| bge_m3 | cached_query_target | 60.62 |
| bge_m3 | base_rewrite | 2.50 |
| bge_m3 | clue_rewrite | 15.00 |
| bge_m3 | text256 | 15.00 |
| bge_m3 | text512 | 20.62 |
| bge_m3 | structured256 | 17.50 |
| bge_m3 | pss_live | 23.54 |
| bge_m3 | pss_wrong | 0.21 |
| bge_m3 | pss_cache_direct | 64.38 |
| bge_m3 | pss_cache_rewrite | 7.92 |
| bm25 | raw | 16.25 |
| bm25 | cached_target | 85.00 |
| bm25 | cached_query_target | 87.50 |
| bm25 | base_rewrite | 13.75 |
| bm25 | clue_rewrite | 46.25 |
| bm25 | text256 | 43.12 |
| bm25 | text512 | 48.12 |
| bm25 | structured256 | 47.50 |
| bm25 | pss_live | 42.71 |
| bm25 | pss_wrong | 2.08 |
| bm25 | pss_cache_direct | 80.83 |
| bm25 | pss_cache_rewrite | 30.00 |

## primary_family

Two-sided paired tests; Holm within the entire named family across both retrievers.

| Retriever | PSS-live minus | Effect (pp) | 95% unadjusted CI (pp) | Holm p | Direction | Sessions W/L/T |
|---|---|---:|---|---:|---|---|
| bge_m3 | cached_target | -37.71 | [-50.21, -25.42] | 0.000119999 | negative | 3/23/6 |
| bge_m3 | cached_query_target | -37.08 | [-50.62, -24.38] | 0.000119999 | negative | 6/22/4 |
| bge_m3 | base_rewrite | +21.04 | [+12.92, +29.38] | 0.000399996 | positive | 21/3/8 |
| bge_m3 | clue_rewrite | +8.54 | [-0.83, +18.12] | 0.193618 | inconclusive | 17/10/5 |
| bge_m3 | pss_cache_direct | -40.83 | [-53.54, -28.33] | 0.000119999 | negative | 4/25/3 |
| bge_m3 | pss_cache_rewrite | +15.62 | [+8.96, +22.71] | 0.000349997 | positive | 19/4/9 |
| bm25 | cached_target | -42.29 | [-53.12, -31.46] | 0.000119999 | negative | 1/27/4 |
| bm25 | cached_query_target | -44.79 | [-55.62, -33.75] | 0.000119999 | negative | 0/28/4 |
| bm25 | base_rewrite | +28.96 | [+19.38, +38.54] | 0.000119999 | positive | 26/3/3 |
| bm25 | clue_rewrite | -3.54 | [-16.46, +9.17] | 0.623144 | inconclusive | 15/15/2 |
| bm25 | pss_cache_direct | -38.12 | [-49.58, -26.88] | 0.000119999 | negative | 2/26/4 |
| bm25 | pss_cache_rewrite | +12.71 | [+2.29, +22.92] | 0.0826492 | inconclusive | 18/10/4 |

## secondary_family

Two-sided paired tests; Holm within the entire named family across both retrievers.

| Retriever | PSS-live minus | Effect (pp) | 95% unadjusted CI (pp) | Holm p | Direction | Sessions W/L/T |
|---|---|---:|---|---:|---|---|
| bge_m3 | raw | +11.67 | [+4.38, +18.96] | 0.0377296 | positive | 17/7/8 |
| bge_m3 | text256 | +8.54 | [+1.04, +16.67] | 0.296517 | inconclusive | 15/7/10 |
| bge_m3 | text512 | +2.92 | [-7.71, +13.75] | 1 | inconclusive | 17/11/4 |
| bge_m3 | structured256 | +6.04 | [-1.67, +13.96] | 0.811342 | inconclusive | 16/9/7 |
| bge_m3 | pss_wrong | +23.33 | [+16.04, +30.83] | 9.9999e-05 | positive | 23/0/9 |
| bm25 | raw | +26.46 | [+17.29, +35.83] | 0.000159998 | positive | 25/5/2 |
| bm25 | text256 | -0.42 | [-11.25, +10.42] | 1 | inconclusive | 16/14/2 |
| bm25 | text512 | -5.42 | [-16.88, +6.46] | 1 | inconclusive | 14/16/2 |
| bm25 | structured256 | -4.79 | [-19.17, +8.75] | 1 | inconclusive | 14/16/2 |
| bm25 | pss_wrong | +40.62 | [+31.67, +49.79] | 9.9999e-05 | positive | 29/0/3 |

## All descriptive strata

These are not confirmatory subgroup findings.

| Field | Stratum | Retriever | PSS minus supplied query+clue (pp) | PSS minus cached-readout rewrite (pp) |
|---|---|---|---:|---:|
| probe_type | anaphoric_query | bge_m3 | -42.71 | +4.17 |
| probe_type | anaphoric_query | bm25 | -59.38 | -7.29 |
| probe_type | canonical_readout | bge_m3 | -45.83 | +23.96 |
| probe_type | canonical_readout | bm25 | -15.62 | +7.29 |
| probe_type | exact_fact | bge_m3 | -39.58 | +2.08 |
| probe_type | exact_fact | bm25 | -64.58 | +15.62 |
| probe_type | new_composition | bge_m3 | -15.62 | +11.46 |
| probe_type | new_composition | bm25 | -46.88 | +12.50 |
| probe_type | unseen_paraphrase | bge_m3 | -41.67 | +36.46 |
| probe_type | unseen_paraphrase | bm25 | -37.50 | +35.42 |
| category | active_topic | bge_m3 | -26.67 | +33.33 |
| category | active_topic | bm25 | -46.67 | +8.33 |
| category | coreference | bge_m3 | -23.33 | +13.33 |
| category | coreference | bm25 | -28.33 | +16.67 |
| category | entity_binding | bge_m3 | -23.33 | +25.00 |
| category | entity_binding | bm25 | -23.33 | +40.00 |
| category | exact_fact | bge_m3 | -75.00 | +3.33 |
| category | exact_fact | bm25 | -78.33 | +5.00 |
| category | global_theme | bge_m3 | +5.00 | +23.33 |
| category | global_theme | bm25 | -21.67 | +16.67 |
| category | multi_hop | bge_m3 | -63.33 | +5.00 |
| category | multi_hop | bm25 | -61.67 | +6.67 |
| category | null_ood | bge_m3 | -61.67 | +11.67 |
| category | null_ood | bm25 | -56.67 | +5.00 |
| category | temporal_revision | bge_m3 | -28.33 | +10.00 |
| category | temporal_revision | bm25 | -41.67 | +3.33 |

Read generation_audit.json and resources.json before interpreting quality or cost.
Reaching the generation cap is a diagnostic signal, not an automatic failure or an accuracy-based stopping rule.
A live-state advantage over one cached readout is not an advantage over every possible textual memory.
Non-significance does not establish equivalence. Neither privacy nor deployment QA is evaluated here.
root@autodl-container-bbf44cb899-d259f08e:~/autodl-tmp/rl# 

==> r_figures/sources/original_main_performance.csv <==
order,method,display_name,family,color_hex,history_label,history_position,score_pct,comparable,marker
1,raw,Raw query,baseline,#9AA0A6,0,0,17.34,True,circle
2,recent,Recent-window rewrite,baseline,#9AA0A6,128,2,13.59,True,circle
3,card,Structured card,reference,#4B5563,32,1,39.45,True,circle
4,summary,Text summary,baseline,#9AA0A6,128,2,40.23,True,circle
5,full,Full-session rewrite,baseline,#9AA0A6,full (capped),3,35.78,True,triangle_up
6,state,PSS clue retrieval,pss,#4C78A8,0,0,50.080000000000005,True,square
7,rrf,Raw + PSS RRF,pss,#4C78A8,0,0,37.11,True,square
8,guarded,Guarded PSS,router,#F28E2B,0,0,50.629999999999995,True,diamond
9,gold,Gold canonical query,reference,#4B5563,0,0,82.80999999999999,False,star


==> r_figures/sources/small_v3_terminal.txt <==
root@autodl-container-bbf44cb899-d259f08e:~/autodl-tmp/rl# cd /root/autodl-tmp/rl

run_dir='artifacts/pss_small_strengthening/pss_small_strengthening_20260905_v3_cpuadam'

# 1. 确认全部完成：应看到 exit_code=0 和 PSS_SMALL_COMPLETE
cat "${run_dir}/logs/controller_status.txt"
grep 'PSS_SMALL_COMPLETE' "${run_dir}/logs/controller.log"

# 2. 主实验：各方法召回率、差值、置信区间、Holm 校正
cat "${run_dir}/report.md"

# 3. 完整性审计
/root/miniconda3/bin/python -m json.tool "${run_dir}/audit.json"

# 4. 完整 Guarded 在线成本
/root/miniconda3/bin/python -m json.tool "${run_dir}/cost_report.json"

# 5. 固定问题与实际部署两种 QA 的比较
/root/miniconda3/bin/python -m json.tool "${run_dir}/qa_report.json"

# 6. 写入时间、存储大小、输入 token 和空输出比例
/root/miniconda3/bin/python -m json.tool "${run_dir}/resources.json"
exit_code=0
PSS_SMALL_COMPLETE output=/root/autodl-tmp/rl/artifacts/pss_small_strengthening/pss_small_strengthening_20260905_v3_cpuadam
# Small carrier follow-up

registered targeted follow-up on existing data; not an independent sealed confirmation

Retrieval percentages; no cost or cross-domain superiority inferred from raw-query gains.

| Retriever | Arm | Sessions | All-Recall@4 (%) |
|---|---|---:|---:|
| bge_m3 | raw | 32 | 11.88 |
| bge_m3 | cached_target | 32 | 61.25 |
| bge_m3 | cached_query_target | 32 | 60.62 |
| bge_m3 | cached_pair | 32 | 57.50 |
| bge_m3 | card32 | 32 | 6.88 |
| bge_m3 | text128 | 32 | 17.50 |
| bge_m3 | text256 | 32 | 15.00 |
| bge_m3 | text512 | 32 | 20.00 |
| bge_m3 | structured256 | 32 | 16.88 |
| bge_m3 | pss | 32 | 23.96 |
| bge_m3 | pss_wrong | 32 | 0.21 |
| bm25 | raw | 32 | 16.25 |
| bm25 | cached_target | 32 | 85.00 |
| bm25 | cached_query_target | 32 | 87.50 |
| bm25 | cached_pair | 32 | 86.88 |
| bm25 | card32 | 32 | 38.75 |
| bm25 | text128 | 32 | 47.50 |
| bm25 | text256 | 32 | 43.75 |
| bm25 | text512 | 32 | 46.88 |
| bm25 | structured256 | 32 | 48.12 |
| bm25 | pss | 32 | 42.92 |
| bm25 | pss_wrong | 32 | 2.08 |

Fixed primary family (two-sided, Holm across both retrievers):

| Retriever | PSS minus | Effect (pp) | 95% CI (pp) | Holm p | Positive adjusted effect |
|---|---|---:|---|---:|---|
| bge_m3 | cached_target | -37.29 | [-49.38, -25.00] | 9.9999e-05 | False |
| bge_m3 | cached_query_target | -36.67 | [-50.00, -23.96] | 9.9999e-05 | False |
| bge_m3 | text256 | +8.96 | [+1.25, +17.08] | 0.239638 | False |
| bge_m3 | text512 | +3.96 | [-6.67, +14.79] | 1 | False |
| bge_m3 | structured256 | +7.08 | [-0.63, +14.79] | 0.513695 | False |
| bm25 | cached_target | -42.08 | [-53.12, -31.25] | 9.9999e-05 | False |
| bm25 | cached_query_target | -44.58 | [-55.00, -34.17] | 9.9999e-05 | False |
| bm25 | text256 | -0.83 | [-11.88, +10.42] | 1 | False |
| bm25 | text512 | -3.96 | [-15.62, +7.92] | 1 | False |
| bm25 | structured256 | -5.21 | [-19.38, +8.33] | 1 | False |

Secondary recovery family (Holm across raw/wrong and both retrievers):

| Retriever | PSS minus | Effect (pp) | Holm p |
|---|---|---:|---:|
| bge_m3 | raw | +12.08 | 0.00391996 |
| bge_m3 | pss_wrong | +23.75 | 3.99996e-05 |
| bm25 | raw | +26.67 | 3.99996e-05 |
| bm25 | pss_wrong | +40.83 | 3.99996e-05 |

All probe types (descriptive, no subgroup significance claim):

| Retriever | Probe | PSS minus cached query (pp) | PSS minus text256 (pp) |
|---|---|---:|---:|
| bge_m3 | anaphoric_query | -42.71 | -11.46 |
| bm25 | anaphoric_query | -59.38 | -25.00 |
| bge_m3 | canonical_readout | -42.71 | +16.67 |
| bm25 | canonical_readout | -13.54 | +14.58 |
| bge_m3 | exact_fact | -39.58 | -8.33 |
| bm25 | exact_fact | -64.58 | -5.21 |
| bge_m3 | new_composition | -15.62 | +12.50 |
| bm25 | new_composition | -46.88 | +3.12 |
| bge_m3 | unseen_paraphrase | -42.71 | +35.42 |
| bm25 | unseen_paraphrase | -38.54 | +8.33 |
{
    "complete": true,
    "rows": 4800,
    "manifest_sha256": "9cf0ec940c4c37e0e70b6c6a28858f48ab9c280c7d2219a2c0c2a97167547b35",
    "all_registered_cells_present": true,
    "numerical_policy": {
        "revision": "cpu-fp64-transactional-adam-v3",
        "writer_attention": "sdpa math, FP32 intermediates for BF16 inputs",
        "writer_parameters_and_adam_moments": "GPU LoRA FP32; CPU FP64 master parameters and Adam moments",
        "optimizer": "explicit AdamW equations, beta=(0.9,0.999), eps=1e-8, weight_decay=0; no CUDA optimizer kernel",
        "gradient_clipping": "CPU FP64 global L2 norm; same clip/(norm+1e-6) rule",
        "cpu_optimizer_threads": 4,
        "writer_tf32": false,
        "check_loss_gradient_norm_parameters_and_optimizer_state": true,
        "readout_attention": "model default SDPA dispatch; training context restored",
        "state_storage": "bfloat16",
        "automatic_retries_or_step_skipping": false,
        "prior_failed_runs": [
            "pss_small_strengthening_20260905_v1",
            "pss_small_strengthening_20260905_v2_numerics"
        ]
    },
    "failure_records": []
}
{
    "table": [
        {
            "method": "raw",
            "measured_requests": 72,
            "wall_seconds": 0.0034695379678548,
            "prompt_tokens": 0,
            "online_history_tokens": 0,
            "llm_calls": 0,
            "retrieval_calls": 1,
            "p50_wall_seconds": 0.0034126039827242494,
            "p95_wall_seconds": 0.003968074335716666
        },
        {
            "method": "cached_query_target",
            "measured_requests": 72,
            "wall_seconds": 0.005083572416980233,
            "prompt_tokens": 0,
            "online_history_tokens": 0,
            "llm_calls": 0,
            "retrieval_calls": 1,
            "p50_wall_seconds": 0.0050742210005410016,
            "p95_wall_seconds": 0.005510500678792596
        },
        {
            "method": "card32",
            "measured_requests": 72,
            "wall_seconds": 1.284347866335237,
            "prompt_tokens": 81.375,
            "online_history_tokens": 21.625,
            "llm_calls": 1,
            "retrieval_calls": 1,
            "p50_wall_seconds": 1.282955659495201,
            "p95_wall_seconds": 1.2912934640655294
        },
        {
            "method": "pss",
            "measured_requests": 72,
            "wall_seconds": 1.341489509640572,
            "prompt_tokens": 56.75,
            "online_history_tokens": 0,
            "llm_calls": 1,
            "retrieval_calls": 1,
            "p50_wall_seconds": 1.340122472960502,
            "p95_wall_seconds": 1.3492387268226593
        },
        {
            "method": "full_history",
            "measured_requests": 72,
            "wall_seconds": 2.6185717634394274,
            "prompt_tokens": 8495,
            "online_history_tokens": 8435.25,
            "llm_calls": 1,
            "retrieval_calls": 1,
            "p50_wall_seconds": 1.8230255880625919,
            "p95_wall_seconds": 5.344927281723358
        },
        {
            "method": "guarded",
            "measured_requests": 72,
            "wall_seconds": 2.6296204846003093,
            "prompt_tokens": 138.125,
            "online_history_tokens": 21.625,
            "llm_calls": 2,
            "retrieval_calls": 3,
            "p50_wall_seconds": 2.6290769905317575,
            "p95_wall_seconds": 2.6420037491654513
        }
    ],
    "router_measured": true,
    "mean_write_seconds_profile_subset": 113.05803141811823,
    "pss_break_even_reads_vs_full_history": 89,
    "break_even_assumption": "full-history path has zero one-time writer cost; common final answer cancels",
    "scope": "BM25 primary backend; CPU-resident states and warm index, sequential execution",
    "exclusions": [
        "offline model/index loading",
        "disk state-cache misses",
        "final answer generation"
    ],
    "no_router_note": "guarded_pre_router is a measured subtotal, not full guarded latency"
}
{
    "sessions": 16,
    "effects": [
        {
            "n": 16,
            "effect": 0.06026255673280728,
            "p_value_one_sided": 0.0020751953125,
            "p_value_two_sided": 0.004150390625,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "raw",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                0.026395376670424783,
                0.09232265149357709
            ],
            "per_seed_effect": {
                "91": 0.0452715625999269,
                "92": 0.07865358121247562,
                "93": 0.05686252638601932
            },
            "mode": "controlled",
            "p_holm": 0.02142333984375,
            "positive_adjusted_effect": true
        },
        {
            "n": 16,
            "effect": -0.06952246651050618,
            "p_value_one_sided": 0.9580535888671875,
            "p_value_two_sided": 0.08392333984375,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "cached_query_target",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.14274754172870238,
                0.0023910815626209322
            ],
            "per_seed_effect": {
                "91": -0.08451346064338656,
                "92": -0.051131442030837845,
                "93": -0.07292249685729414
            },
            "mode": "controlled",
            "p_holm": 0.25177001953125,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": 0.024000602636777314,
            "p_value_one_sided": 0.20068359375,
            "p_value_two_sided": 0.4013671875,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "text256",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.03155215816597681,
                0.07531126606426856
            ],
            "per_seed_effect": {
                "91": 0.009009608503896935,
                "92": 0.04239162711644566,
                "93": 0.020600572289989356
            },
            "mode": "controlled",
            "p_holm": 0.802734375,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": 0.011819675211576487,
            "p_value_one_sided": 0.27545166015625,
            "p_value_two_sided": 0.5509033203125,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "structured256",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.026653246965755006,
                0.04675013233193737
            ],
            "per_seed_effect": {
                "91": -0.0031713189213038954,
                "92": 0.030210699691244833,
                "93": 0.008419644864788526
            },
            "mode": "controlled",
            "p_holm": 0.802734375,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": -0.06887300491736999,
            "p_value_one_sided": 1.0,
            "p_value_two_sided": 3.0517578125e-05,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "raw",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.09485369081180482,
                -0.044815161630718796
            ],
            "per_seed_effect": {
                "91": -0.07418782503934955,
                "92": -0.058908952505130244,
                "93": -0.07352223720763017
            },
            "mode": "deployment",
            "p_holm": 0.000244140625,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": -0.07916131312085561,
            "p_value_one_sided": 0.9998779296875,
            "p_value_two_sided": 0.000274658203125,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "cached_query_target",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.10979343124607496,
                -0.04899694808163069
            ],
            "per_seed_effect": {
                "91": -0.08447613324283518,
                "92": -0.06919726070861586,
                "93": -0.08381054541111578
            },
            "mode": "deployment",
            "p_holm": 0.001922607421875,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": -0.052821702573652554,
            "p_value_one_sided": 0.99822998046875,
            "p_value_two_sided": 0.003570556640625,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "text256",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.0884090021016208,
                -0.021477164108067187
            ],
            "per_seed_effect": {
                "91": -0.05813652269563212,
                "92": -0.04285765016141281,
                "93": -0.057470934863912734
            },
            "mode": "deployment",
            "p_holm": 0.02142333984375,
            "positive_adjusted_effect": false
        },
        {
            "n": 16,
            "effect": -0.034921736106325686,
            "p_value_one_sided": 0.973297119140625,
            "p_value_two_sided": 0.053436279296875,
            "permutation_mode": "exact",
            "permutations": 65536,
            "candidate": "pss",
            "reference": "structured256",
            "retriever": "bge_m3",
            "metric": "answer_f1",
            "ci_95": [
                -0.06792869072367455,
                -0.004275821031673096
            ],
            "per_seed_effect": {
                "91": -0.040236556228305256,
                "92": -0.024957683694085943,
                "93": -0.039570968396585866
            },
            "mode": "deployment",
            "p_holm": 0.2137451171875,
            "positive_adjusted_effect": false
        }
    ],
    "status": "small diagnostic; limited power",
    "controlled_question_source": "probe.gold_rewrite",
    "controlled_is_deployment": false,
    "same_evidence_across_modes": true,
    "reader_output": "short answer without citations; finite empty output is retained and scored zero"
}
{
    "table": [
        {
            "arm": "raw",
            "mean_online_prompt_tokens": 0,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 0.0,
            "rewrite_hit_generation_cap_fraction": 0,
            "empty_output_fraction": 0
        },
        {
            "arm": "cached_target",
            "mean_online_prompt_tokens": 0,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 0.0,
            "rewrite_hit_generation_cap_fraction": 0,
            "empty_output_fraction": 0,
            "mean_persistent_utf8_bytes": 91.3125,
            "offline_llm_calls": 0,
            "offline_construction_seconds": null
        },
        {
            "arm": "cached_query_target",
            "mean_online_prompt_tokens": 0,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 0.0,
            "rewrite_hit_generation_cap_fraction": 0,
            "empty_output_fraction": 0,
            "mean_persistent_utf8_bytes": 91.3125,
            "offline_llm_calls": 0,
            "offline_construction_seconds": null
        },
        {
            "arm": "cached_pair",
            "mean_online_prompt_tokens": 0,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 0.0,
            "rewrite_hit_generation_cap_fraction": 0,
            "empty_output_fraction": 0,
            "mean_persistent_utf8_bytes": 188.5,
            "offline_llm_calls": 0,
            "offline_construction_seconds": null
        },
        {
            "arm": "card32",
            "mean_online_prompt_tokens": 76.99375,
            "mean_online_context_tokens": 21.28125,
            "mean_rewrite_generation_seconds": 1.2253557360141714,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_persistent_utf8_bytes": 84.875,
            "offline_llm_calls": 0,
            "offline_construction_seconds": null
        },
        {
            "arm": "text128",
            "mean_online_prompt_tokens": 183.4625,
            "mean_online_context_tokens": 126.875,
            "mean_rewrite_generation_seconds": 1.2346742599918799,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_generation_seconds": 4.286440301286348,
            "mean_persistent_utf8_bytes": 438.75,
            "offline_empty_output_fraction": 0,
            "offline_hit_generation_cap_fraction": 1
        },
        {
            "arm": "text256",
            "mean_online_prompt_tokens": 311.30625,
            "mean_online_context_tokens": 254.6875,
            "mean_rewrite_generation_seconds": 1.2566269358299906,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_generation_seconds": 6.986991160218167,
            "mean_persistent_utf8_bytes": 897.96875,
            "offline_empty_output_fraction": 0,
            "offline_hit_generation_cap_fraction": 1
        },
        {
            "arm": "text512",
            "mean_online_prompt_tokens": 567.24375,
            "mean_online_context_tokens": 510.625,
            "mean_rewrite_generation_seconds": 1.2881727387073625,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_generation_seconds": 12.39425961471352,
            "mean_persistent_utf8_bytes": 1793.90625,
            "offline_empty_output_fraction": 0,
            "offline_hit_generation_cap_fraction": 1
        },
        {
            "arm": "structured256",
            "mean_online_prompt_tokens": 311.43125,
            "mean_online_context_tokens": 254.875,
            "mean_rewrite_generation_seconds": 1.2565185212835785,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_generation_seconds": 7.024666175591847,
            "mean_persistent_utf8_bytes": 863.53125,
            "offline_empty_output_fraction": 0,
            "offline_hit_generation_cap_fraction": 1
        },
        {
            "arm": "pss",
            "mean_online_prompt_tokens": 52.7125,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 1.2221829954677863,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_training_seconds": 128.87569976281398,
            "mean_persistent_logical_bytes": 46137344,
            "mean_persistent_file_bytes": 46183660
        },
        {
            "arm": "pss_wrong",
            "mean_online_prompt_tokens": 52.7125,
            "mean_online_context_tokens": 0,
            "mean_rewrite_generation_seconds": 1.222108231439294,
            "rewrite_hit_generation_cap_fraction": 1,
            "empty_output_fraction": 0,
            "mean_offline_training_seconds": 128.87569976281398,
            "mean_persistent_logical_bytes": 46137344,
            "mean_persistent_file_bytes": 46183660
        }
    ],
    "scope": "writer/readout observations; full routing costs are in cost_report.json",
    "numerical_policy": {
        "revision": "cpu-fp64-transactional-adam-v3",
        "writer_attention": "sdpa math, FP32 intermediates for BF16 inputs",
        "writer_parameters_and_adam_moments": "GPU LoRA FP32; CPU FP64 master parameters and Adam moments",
        "optimizer": "explicit AdamW equations, beta=(0.9,0.999), eps=1e-8, weight_decay=0; no CUDA optimizer kernel",
        "gradient_clipping": "CPU FP64 global L2 norm; same clip/(norm+1e-6) rule",
        "cpu_optimizer_threads": 4,
        "writer_tf32": false,
        "check_loss_gradient_norm_parameters_and_optimizer_state": true,
        "readout_attention": "model default SDPA dispatch; training context restored",
        "state_storage": "bfloat16",
        "automatic_retries_or_step_skipping": false,
        "prior_failed_runs": [
            "pss_small_strengthening_20260905_v1",
            "pss_small_strengthening_20260905_v2_numerics"
        ]
    },
    "training_seconds_include_numerical_checks": true,
    "compute_equality_claim": false,
    "unmeasured_copy_or_existing_card_construction_is_null": true
}
root@autodl-container-bbf44cb899-d259f08e:~/autodl-tmp/rl# 

==> tmp/pdfs/anti_defensive_revision/page_1.txt <==
      Under review as a conference paper at ICLR 2027




000
001
      PARAMETRIC S ESSION S TATES R ECOVER R ETRIEVAL
002   I NTENT WITHOUT R EPLAYING H ISTORY
003
004
005    Anonymous authors
006    Paper under double-blind review
007
008
009                                                A BSTRACT
010
011            Long-running assistants often interpret follow-up requests whose referents, con-
012            straints, and active goals were established many turns earlier. The central challenge
013            is therefore not only context length, but retrieval intent: a current query such as
014            “use the previous configuration” may omit the project, entity, and version terms
015            needed to locate relevant evidence. Long-context models can recover those terms
016
               by replaying the interaction, but repeatedly pay the cost of processing history.
               Conventional retrieval-augmented generation (RAG) is cheaper, yet assumes an
017
               information-sufficient query; conversational rewriting either rereads the history or
018
               depends on an explicitly maintained textual memory. We introduce Parametric Ses-
019            sion State (PSS), a reusable session-memory layer that remembers what to search
020            for while keeping factual knowledge external. An offline writer compiles the or-
021            dered interaction together with answer-free retrieval supervision into a fixed-shape,
022            session-specific LoRA state. At query time, the state briefly produces a compact,
023            answer-free retrieval clue; the system then retrieves inspectable source text, un-
024            loads the state, and lets the frozen base model answer from that evidence. Across
025            controlled and sessionized public evaluations, correct PSS states substantially im-
026            prove target-evidence retrieval for underspecified follow-ups, remain attributable
027
               to the corresponding session under matched-wrong and shuffled controls, and
               transfer across model families and heterogeneous retrieval backends. A three-seed
028
               carrier confirmation further isolates the contribution of ordered history beyond
029
               the supplied retrieval target and shows that the parameter carrier outperforms a
030            compute-matched persistent text memory under dense semantic retrieval. These
031            results establish PSS as an effective retrieval-supervised memory carrier for RAG:
032            it restores missing session scope, supports strong evidence access across diverse
033            systems, and preserves an external, auditable knowledge store.
034
035
036   1    I NTRODUCTION
037
038   Long-running assistants accumulate more context than a user will restate in every request. Consider a
039
      research agent that has discussed several projects, checkpoints, and superseded configurations. The
      follow-up “rerun the previous configuration” is meaningful inside the session, but nearly useless
040
      as a standalone search query: the terms that identify the active project and version are absent. In
041
      this setting, RAG can fail before retrieval begins: as Figure 1 illustrates, the identifiers that resolve
042   “previous” remain in history while the retriever sees only the raw query. A stronger encoder alone
043   does not recover information absent from the query. We study the following problem: can a long
044   session leave a reusable state that restores its retrieval intent without replaying historical tokens at
045   every query?
046
      Existing systems expose a difficult trade-off. Long-context models and KV compression replay or
047
      retain token-dependent activations, preserving access to the history but paying a cost that grows
048   with it (Xiao et al., 2024; Nawrot et al., 2024; Li et al., 2024). Textual memories, summaries, and
049   conversational query rewriting reduce that cost by making the relevant state explicit, and they usually
050   read history again when producing the rewrite (Wu et al., 2022). Standard RAG stores precise facts
051   externally and is easy to audit, yet assumes an information-sufficient query (Lewis et al., 2020).
052   Global-memory RAG and parametric document modules encode long inputs more deeply (Qian et al.,
053   2025; Caccia et al., 2025; Eyuboglu et al., 2025), but primarily target document understanding or
      direct answering rather than a session whose present query is underspecified.


                                                         1


==> tmp/pdfs/anti_defensive_revision/page_10.txt <==
      Under review as a conference paper at ICLR 2027




486
      intent once, reuse it across RAG systems, and keep exact, versioned knowledge in an external,
487   auditable evidence store.
488
489
      AI USE STATEMENT
490
491   Generative AI tools were used to help construct the controlled synthetic sessions, draft portions
492   of experiment code and documentation, triage related literature, and prepare an initial version
493   of this manuscript. Formal answer strings were excluded from the state-writer training inputs.
494   Dataset structure, split disjointness, evidence alignment, experiment artifacts, and reported statistics
495   were checked by deterministic audit programs and automated tests. A stratified 32-session human
496   review was completed by comparing sampled sessions with their histories, intended scope, evidence
497   groups, null labels, and writer targets. This review provides a human quality check but does not turn
498
      synthetic sessions into human-authored or human-gold dialogue. The authors reviewed the AI-assisted
      manuscript against primary-paper metadata, experiment configuration files, and machine-generated
499
      result artifacts, and take responsibility for the final claims and artifacts.
500
501
      E THICS STATEMENT
502
503   PSS-320 contains synthetic project names and controlled technical facts and does not contain human-
504   subject or private user data. A parameter state can nevertheless memorize sensitive content when
505   applied to real sessions. The public extension is evaluated locally from pinned upstream releases;
506   because its source tasks have heterogeneous or incomplete redistribution terms, we release derived
507   manifests and code rather than cached source text. Our experiments do not establish privacy, deletion,
508   or resistance to state extraction. Privacy-conscious deployment considerations include encrypted
509   adapter storage, per-session access control, an auditable source index, and explicit state deletion. The
510   guarded fallback reduces unsupported retrieval activation but is not a safety guarantee.
511
512   R EPRODUCIBILITY STATEMENT
513
      The anonymous supplementary material contains the benchmark generator, dataset manifest and
514
      hash, preregistration files, writer and router implementations, all prompt templates, exact model
515
      and LoRA settings, stage-level audit scripts, and unit tests. The supplement also contains the
516   pinned public adapters, split manifest, cross-dataset runner, per-session rows, state-write audit,
517   and table generator. Sections B, C, E, G to K, S and T document sessionization, model contracts,
518   state geometry, UltraDomain separation, carrier-matched controls, data construction, optimization,
519   calibration, statistical analysis, and remaining requirements. The appendices also distinguish the
520   primary three-seed H200 aggregation from the separate three-seed carrier confirmation and document
521   the completed stratified human benchmark audit.
522
523
      R EFERENCES
524
525   Marah Abdin, Jyoti Aneja, Hany Awadalla, Ahmed Awadallah, Ammar Ahmad Awan, Nguyen Bach,
526    Amit Bahree, Arash Bakhtiari, Jianmin Bao, Harkirat Behl, et al. Phi-3 technical report: A highly
527    capable language model locally on your phone. arXiv preprint arXiv:2404.14219, 2024.
528
      Yushi Bai, Xin Lv, Jiajie Zhang, Hongchang Lyu, Jiankai Tang, Zhidian Huang, Zhengxiao Du,
529     Xiao Liu, Aohan Zeng, Lei Hou, Yuxiao Dong, Jie Tang, and Juanzi Li. LongBench: A bilingual,
530     multitask benchmark for long context understanding. In Annual Meeting of the Association for
531     Computational Linguistics, pp. 3119–3137, 2024.
532
533   Lucas Caccia, Alan Ansell, Edoardo Ponti, Ivan Vulić, and Alessandro Sordoni. Training plug-n-play
534     knowledge modules with deep context distillation. In Conference on Language Modeling, 2025.
535
      Chi-Min Chan, Chunpu Xu, Ruibin Yuan, Hongyin Luo, Wei Xue, Yike Guo, and Jie Fu. RQ-
536     RAG: Learning to refine queries for retrieval augmented generation. In Conference on Language
537     Modeling, 2024.
538
539   Rujikorn Charakorn, Edoardo Cetin, Shinnosuke Uesaka, and Robert Tjarko Lange. Doc-to-LoRA:
        Learning to instantly internalize contexts. arXiv preprint arXiv:2602.15902, 2026.


                                                        10


==> tmp/pdfs/anti_defensive_revision/page_11.txt <==
      Under review as a conference paper at ICLR 2027




540
      Jianlyu Chen, Shitao Xiao, Peitian Zhang, Kun Luo, Defu Lian, and Zheng Liu. M3-Embedding:
541      Multi-linguality, multi-functionality, multi-granularity text embeddings through self-knowledge
542      distillation. In Findings of the Association for Computational Linguistics: ACL 2024, pp. 2318–
543      2335, 2024.
544
545   Alexis Chevalier, Alexander Wettig, Anirudh Ajith, and Danqi Chen. Adapting language models to
546     compress contexts. In Conference on Empirical Methods in Natural Language Processing, 2023.
547
548
      Gordon V. Cormack, Charles L. A. Clarke, and Stefan Buettcher. Reciprocal rank fusion outperforms
        condorcet and individual rank learning methods. In International ACM SIGIR Conference on
549
        Research and Development in Information Retrieval, pp. 758–759, 2009.
550
551   Bradley Efron and Robert J. Tibshirani. An Introduction to the Bootstrap. Chapman and Hall/CRC,
552     1994.
553
554   Sabri Eyuboglu, Ryan Ehrlich, Simran Arora, Neel Guha, Dylan Zinsley, Emily Liu, Will Tennien,
555     Atri Rudra, James Zou, Azalia Mirhoseini, and Christopher Ré. Cartridges: Lightweight and
556     general-purpose long context representations via self-study. arXiv preprint arXiv:2506.06266,
557     2025.
558
      Luyu Gao, Xueguang Ma, Jimmy Lin, and Jamie Callan. Precise zero-shot dense retrieval without
559
        relevance labels. In Annual Meeting of the Association for Computational Linguistics, 2023.
560
561   Tao Ge, Jing Hu, Lei Wang, Xun Wang, Si-Qing Chen, and Furu Wei. In-context autoencoder
562     for context compression in a large language model. In International Conference on Learning
563     Representations, 2024.
564
565   Bernal Jiménez Gutiérrez, Yiheng Shu, Yu Gu, Michihiro Yasunaga, and Yu Su. HippoRAG:
566     Neurobiologically inspired long-term memory for large language models. In Advances in Neural
567
        Information Processing Systems, 2024.
568
      Sture Holm. A simple sequentially rejective multiple test procedure. Scandinavian Journal of
569     Statistics, 6(2):65–70, 1979.
570
571   Edward J. Hu, Yelong Shen, Phillip Wallis, Zeyuan Allen-Zhu, Yuanzhi Li, Shean Wang, Lu Wang,
572     and Weizhu Chen. LoRA: Low-rank adaptation of large language models. In International
573     Conference on Learning Representations, 2022.
574
575   Gautier Izacard, Mathilde Caron, Lucas Hosseini, Sebastian Riedel, Piotr Bojanowski, Armand
576
        Joulin, and Edouard Grave. Unsupervised dense information retrieval with contrastive learning.
       Transactions on Machine Learning Research, 2022.
577
578   Yunah Jang, Kang-il Lee, Hyunkyung Bae, Hwanhee Lee, and Kyomin Jung. IterCQR: Iterative
579     conversational query reformulation with retrieval guidance. arXiv preprint arXiv:2311.09820,
580     2023. URL https://arxiv.org/abs/2311.09820.
581
582   Albert Q. Jiang, Alexandre Sablayrolles, Arthur Mensch, Chris Bamford, Devendra Singh Chaplot,
583     Diego de las Casas, Florian Bressand, Gianna Lengyel, Guillaume Lample, Lucile Saulnier,
584     Lélio Renard Lavaud, Marie-Anne Lachaux, Pierre Stock, Teven Le Scao, Thibaut Lavril, Thomas
585     Wang, Timothée Lacroix, and William El Sayed. Mistral 7b. arXiv preprint arXiv:2310.06825,
586
        2023.
587
      Huiqiang Jiang, Qianhui Wu, Xufang Luo, Dongsheng Li, Chin-Yew Lin, Yuqing Yang, and Lili
588     Qiu. LongLLMLingua: Accelerating and enhancing LLMs in long context scenarios via prompt
589     compression. In Annual Meeting of the Association for Computational Linguistics, 2024.
590
591   Yilong Lai, Jialong Wu, Zhenglin Wang, and Deyu Zhou. AdaRewriter: Unleashing the power of
592     prompting-based conversational query reformulation via test-time adaptation. In Proceedings of
593     the 2025 Conference on Empirical Methods in Natural Language Processing, pp. 3889–3905,
        2025. doi: 10.18653/v1/2025.emnlp-main.193.


                                                     11


==> tmp/pdfs/anti_defensive_revision/page_12.txt <==
      Under review as a conference paper at ICLR 2027




594
      Patrick Lewis, Ethan Perez, Aleksandra Piktus, Fabio Petroni, Vladimir Karpukhin, Naman Goyal,
595     Heinrich Küttler, Mike Lewis, Wen-tau Yih, Tim Rocktäschel, Sebastian Riedel, and Douwe
596     Kiela. Retrieval-augmented generation for knowledge-intensive NLP tasks. In Advances in Neural
597     Information Processing Systems, volume 33, 2020.
598
599   Yuhong Li, Yingbing Huang, Bowen Yang, Bharat Venkitesh, Acyr Locatelli, Hanchen Ye, Tianle
600     Cai, Patrick Lewis, and Deming Chen. SnapKV: LLM knows what you are looking for before
601
        generation. arXiv preprint arXiv:2404.14469, 2024.
602   Adyasha Maharana, Dong-Ho Lee, Sergey Tulyakov, Mohit Bansal, Francesco Barbieri, and
603    Yuwei Fang. Evaluating very long-term conversational memory of LLM agents. arXiv preprint
604     arXiv:2402.17753, 2024.
605
606   Quinn McNemar. Note on the sampling error of the difference between correlated proportions or
607     percentages. Psychometrika, 12(2):153–157, 1947.
608
      Fengran Mo, Abbas Ghaddar, Kelong Mao, Mehdi Rezagholizadeh, Boxing Chen, Qun Liu, and Jian-
609     Yun Nie. CHIQ: Contextual history enhancement for improving query rewriting in conversational
610     search. In Proceedings of the 2024 Conference on Empirical Methods in Natural Language
611     Processing, pp. 2253–2268, 2024. doi: 10.18653/v1/2024.emnlp-main.135.
612
613   Jesse Mu, Xiang Lisa Li, and Noah Goodman. Learning to compress prompts with gist tokens. In
614     Advances in Neural Information Processing Systems, volume 36, 2023.
615
      Piotr Nawrot, Adrian Łańcucki, Marcin Chochowski, David Tarjan, and Edoardo M. Ponti. Dynamic
616     memory compression: Retrofitting LLMs for accelerated inference. In International Conference
617     on Machine Learning, pp. 37396–37412, 2024.
618
619   Hongjin Qian, Zheng Liu, Peitian Zhang, Kelong Mao, Defu Lian, Zhicheng Dou, and Tiejun
620     Huang. MemoRAG: Boosting long context processing with global memory-enhanced retrieval
621     augmentation. In The Web Conference, 2025.
622
      Qwen Team. Qwen2.5 technical report. arXiv preprint arXiv:2412.15115, 2025.
623
624   Parth Sarthi, Salman Abdullah, Aditi Tuli, Shubh Khanna, Anna Goldie, and Christopher D. Man-
625     ning. RAPTOR: Recursive abstractive processing for tree-organized retrieval. In International
626     Conference on Learning Representations, 2024.
627
      Di Wu, Hongwei Wang, Wenhao Yu, Yuwei Zhang, Kai-Wei Chang, and Dong Yu. LongMemEval:
628
        Benchmarking chat assistants on long-term interactive memory. In International Conference on
629
        Learning Representations, 2025.
630
631   Zeqiu Wu, Yi Luan, Hannah Rashkin, David Reitter, Hannaneh Hajishirzi, Mari Ostendorf, and
632     Gaurav Singh Tomar. CONQRR: Conversational query rewriting for retrieval with reinforcement
633     learning. In Conference on Empirical Methods in Natural Language Processing, 2022.
634
      Guangxuan Xiao, Yuandong Tian, Beidi Chen, Song Han, and Mike Lewis. Efficient streaming
635
        language models with attention sinks. In International Conference on Learning Representations,
636
        2024.
637
638   Peitian Zhang, Zheng Liu, Shitao Xiao, Ninglu Shao, Qiwei Ye, and Zhicheng Dou. Long context
639     compression with activation beacon. arXiv preprint arXiv:2401.03462, 2024a.
640
641
      Xinrong Zhang, Yingfa Chen, Shengding Hu, Zihang Xu, Junhao Chen, Moo Khai Hao, Xu Han,
        Zhen Leng Thai, Shuo Wang, Zhiyuan Liu, and Maosong Sun. ∞Bench: Extending long con-
642
        text evaluation beyond 100k tokens. In Annual Meeting of the Association for Computational
643
        Linguistics, pp. 15262–15277, 2024b.
644
645   Yanzhao Zhang, Mingxin Li, Dingkun Long, Xin Zhang, Huan Lin, Baosong Yang, Pengjun Xie,
646     An Yang, Dayiheng Liu, Junyang Lin, Fei Huang, and Jingren Zhou. Qwen3 Embedding: Advanc-
647     ing text embedding and reranking through foundation models. arXiv preprint arXiv:2506.05176,
        2025.


                                                    12


==> tmp/pdfs/anti_defensive_revision/page_13.txt <==
      Under review as a conference paper at ICLR 2027




648
      Changtai Zhu, Siyin Wang, Ruijun Feng, Kai Song, and Xipeng Qiu. ConvSearch-R1: Enhancing
649     query reformulation for conversational search with reasoning via reinforcement learning. In
650     Proceedings of the 2025 Conference on Empirical Methods in Natural Language Processing, pp.
651     26547–26564, 2025. doi: 10.18653/v1/2025.emnlp-main.1349.
652
653
654
655
656
657
658
659
      A       F ORMAL TASK C ONTRACT AND A LGORITHMS
660
661
662   Equation (1) separates the system into four stages so that the intervention and its outputs are
663   unambiguous. The writer changes only a session-local adapter; online clue generation temporarily
664   uses that adapter; retrieval uses an unchanged external index; and answering uses the unloaded, frozen
665   base model. Table 5 records the information boundary at each stage.
666
667
668
669
      Stage        Available inputs        Mutable object       Output                 Explicitly unavailable
670
671   Offline write Ordered Hs , frozen θ, Session factors ∆s   Serialized bounded     Formal answers and
672                 adapter contract Cθ ;  only                 state ∆s               target-document IDs
                    answer-free clue
673
                    supervision during
674                 training
675   Online clue Current qs , ∆s , frozen None                 Answer-free clue q̃s   Historical tokens and
676                 θ                                                                  gold evidence
677   Retrieval     q̃s , shared D, frozen None                 Ranked evidence Es     Gold target labels
                    Rϕ
678
      Answer        qs , retrieved Es ,    None                 Final response ys      Hs and loaded ∆s
679                 frozen pθ
680
681                       Table 5: Stage-wise PSS information and mutation contract.
682
683
684
685
686
687
688
689   Algorithm 1 Offline compilation of one session state
690   Require: Frozen base model θ; adapter contract Cθ ; ordered history Hs ; answer-free positive and
691     negative clue targets (zs+ , zs− ); state budget B
692   Ensure: Serialized session state ∆s
693     Initialize LoRA factors ∆s permitted by Cθ ; freeze all parameters in θ
694     Split Hs into bounded chunks while preserving their original order
695     for each registered writer step t do
696         xt ← the next ordered history chunk
697         Lt ← LLM (xt ; θ + ∆s ) + λLret (zs+ , zs− ; θ + ∆s )
698
            Update ∆s only using ∇∆s Lt
        end for
699
        Verify adapter topology, dtype, finite tensors, and bytes(∆s ) ≤ B
700
        Serialize ∆s with its model, writer, seed, and configuration metadata
701     return ∆s


                                                         13


==> tmp/pdfs/anti_defensive_revision/page_14.txt <==
      Under review as a conference paper at ICLR 2027




702
      Algorithm 2 Online PSS clue retrieval and state-isolated answering
703
      Require: Current query qs ; state ∆s ; shared corpus D; frozen retriever Rϕ ; frozen base model pθ ;
704
        cutoff k; optional guard g
705   Ensure: Retrieval clue q̃s , evidence Es , and response ys
706     Temporarily load ∆s into the base model
707     q̃s ← Gθ+∆s (qs )                                                       ▷ answer-free search clue
708     rPSS ← Rϕ (q̃s , D)
709     if guard g is enabled then
710         Compute raw and card rankings and deployment-observable router features
711         as ← g(qs , q̃s , ranking features)
712         Es ← TopKk of the raw, card, or raw–PSS RRF ranking selected by as
713
        else
            Es ← TopKk (rPSS )
714
        end if
715
        Unload ∆s and restore the frozen base model θ
716     ys ∼ pθ (y | qs , Es )
717     return (q̃s , Es , ys )
718
719
720
721
722   The main paired comparison holds D, Rϕ , k, and the reader fixed while replacing only the query
723   source: raw qs , a textual card, the correct PSS clue, a matched-wrong clue, or a shuffled-state clue.
724   Hence an evidence-retrieval gain is attributable to recovered session intent rather than a different
725   index, retriever, or answer model. The retrieved chunk IDs and their order are additionally fixed in
726   the answer-stage ablation, isolating whether a loaded state contributes anything beyond retrieval.
727
728
729
730   B     E XPERIMENTAL S ETUP AND S ESSIONIZATION D ETAILS
731
732
733
      B.1   W HY SESSION - INTENT MEMORY BENEFITS FROM A DIFFERENT EVALUATION
734
735
736   The identification gap in conventional QA. A standard long-context QA item gives the model an
737   information-sufficient question: the relevant entities, topic, relation, or time frame normally appear
738   in the current input. Such an item can measure document retrieval and reading, but it does not test
739   the failure mode in Figure 1. A retriever may succeed without recovering any session state because
740   the query already says what to search for. Conversely, an end-to-end answer score does not reveal
741   whether a failure arose from interpreting the session, retrieving evidence, or decoding the answer.
742
      Merely prepending more history also changes the online token budget and gives a long-context model
      direct access to the very information that a persistent memory is supposed to recover.
743
744
745
746
747
      Conditions for causal identification. The claim tested by PSS is narrower and causal: given an
      underspecified follow-up, does the state written from session s restore the missing retrieval intent of
748
      that same session? Our evaluation instantiates the following conditions. First, the online query omits
749
      decisive project, entity, relation, or version terms while remaining resolvable from the ordered history.
750   Second, the writer has no access to the answer, gold document ID, or evaluation label. Third, test
751   sessions retrieve from a shared, locked candidate corpus; choosing a separate index for each session
752   would reveal the active project before the query is interpreted. Fourth, correct-state results are paired
753   with matched-wrong, shuffled, and zero-state controls, reducing the chance that a generic rewrite
754   or regularization effect is mistaken for session memory. Finally, null, OOD, revision, and conflict
755   probes expose false activation and stale-scope failures, while session-disjoint splits and session-level
      inference prevent probes from the same history from being treated as independent evidence.


                                                        14


==> tmp/pdfs/anti_defensive_revision/page_15.txt <==
      Under review as a conference paper at ICLR 2027




756
      Property            Conventional QA             Public sessionization        PSS-320
757
758   Current query       Usually self-contained      Answer-free ambiguous        Controlled ambiguous and
                                                      follow-up                    compositional probes
759
      Candidate corpus    Task document(s)            Released public documents    Shared locked corpus across
760                                                                                test sessions
761   Primary attribution Retrieval plus reading      Correct vs. wrong/shuffled   Correct vs.
762                                                   session                      wrong/shuffled/zero state
763   Robustness probes   Rarely explicit             Null and OOD variants        Null/OOD, revision, and
                                                                                   conflict variants
764
      Main role           General task performance    External validity            Causal mechanism
765                                                                                identification
766
767   Table 6: Evaluation roles and identification conditions. All PSS writer inputs exclude answers and
768   target-document identifiers.
769
770
771
      Why two complementary tracks are retained. Answer-free sessionizations of released bench-
      marks preserve real source documents, established metrics, and cross-domain variation, but some
772
      instances remain easy or reach single-document ceilings. PSS-320 supplies the missing experimental
773
      control: balanced ambiguity types, revision structure, evidence groups, causal state interventions, and
774   a shared cross-session retrieval pool. It is therefore used to identify the session-intent mechanism
775   rather than to replace public benchmark evaluation. The public and controlled tracks answer different
776   questions—whether the method transfers to released data, and whether its gains are specifically
777   caused by recovering the corresponding session’s omitted intent. Construction, human-audit, and
778   leakage-check details appear in Sections I and S.
779
780   B.2   B ENCHMARKS AND SESSIONIZATION
781
782   Public sessionized ambiguity. We derive 326 answer-free sessions from the QA portions of
783   NarrativeQA, Qasper, MultiFieldQA-en, HotpotQA, 2WikiMQA, MuSiQue, and InfiniteBench
784
      En.QA. Each history contains up to four released queries and marks one as active; the online input is
      a fixed underspecified continuation. Documents, answers, and target IDs are hidden from the writer.
785
      Seed fixes 32 guard-fit, 32 confirmation, and 262 sealed-test sessions before core evaluation. Every
786
      session has correct, same-task wrong-history, shuffled-history, null, and OOD variants; the audited
787   run writes all 652 required states with zero failures. Retrieval uses BGE-M3 and target-document All-
788   Recall@3. The parsed active-query card is an oracle-like text-state reference rather than a deployable
789   input.
790
791   UltraDomain. A separate 112-session answer-free transformation tests transfer to finance, legal,
792   and miscellaneous documents. The original released QA task contains no session history, so PSS
793   is inapplicable; long-context and BGE-M3 results on the released task are descriptive references
794   reported in Section H.
795
796   Controlled sessions (PSS-320). Public document QA is externally grounded but can become
797   easy after sessionization. We therefore use PSS-320, 320 AI-controlled synthetic technical-project
798   sessions and 1,920 probes. We reserve 64 sessions for state/router development and report a source-
799
      group-disjoint test of 256 sessions (1,536 probes). Each test session contains canonical, paraphrase,
      anaphora, composition, exact-fact, and null/conflict probes and specifies every evidence group needed
800
      for success. The generator balances eight semantic categories and multiple history lengths, topic
801
      counts, revisions, and relation depths. Automated audits verify split disjointness, unique answers, and
802   evidence alignment. A completed stratified human comparison additionally checks history coherence,
803   intended scope, evidence sufficiency, null validity, and exclusion of formal-answer supervision.
804   Because these sessions remain synthetic, PSS-320 is a controlled mechanism benchmark rather than
805   natural or human-gold dialogue; the construction contract is in Section I.
806
807   B.3   M ODELS , CONTROLS , AND EVALUATION
808
809   Before portability evaluation, we froze the writer objective, rank, topology, precision, splits, compar-
      isons, and multiplicity families. Qwen2.5-7B, Mistral-7B, and Phi-3-mini each write architecture-


                                                        15


==> tmp/pdfs/anti_defensive_revision/page_16.txt <==
      Under review as a conference paper at ICLR 2027




810
      specific states; no tensor is shared across models. The primary study uses Qwen2.5-7B-Instruct in
811   BF16 with greedy decoding, BM25, 192-token chunks, and k = 4; interaction studies add BGE-small,
812   BGE-M3, summary-leaf, and entity-relation retrieval. Baselines include raw query, recent context,
813   structured card, summary, full-history rewrite, Raw + PSS RRF, ConvSearch-R1, gold query/evidence,
814   and capped full context. Every state-bearing arm receives correct, matched-wrong, parameter-shuffled,
815   and zero states. The answer ablation holds the query, retrieved chunk IDs, and chunk order fixed
816   while varying only the decoding state. Sections M and P lists every arm and diagnostic.
817   Calibration selected a retrieval-aligned, rank-32, single-slot, full-ordered-history BF16 state. The
818   primary PSS-320 result tables, together with the state-fingerprint, functional-alignment, and Qwen
819   query-bank diagnostics, aggregate the independent H200 writer runs with seeds 91–93 under the
820   same frozen configuration and controls. The Mistral/Phi portability, 112-session strong-backend
821   confirmation, three-seed carrier confirmation, and public transfer runs follow separate frozen reg-
822   istrations and are not pooled across protocols. We retain the session, rather than probes or query
823   variants, as the unit of inference. The primary endpoints are evidence All-Recall@4 on PSS-320 and
824   target-document All-Recall@3 on public data. Statistical reporting uses paired category-stratified
825
      bootstrap intervals with 10,000 resamples, exact McNemar or sign-flip tests as registered, and Holm
      correction. A dagger is generated only when all registered positive comparisons against declared
826
      baselines have Holm-adjusted p < 0.05; complete gates and deviations appear in Sections L and S.
827
828   For visual reporting, tables use neutral backgrounds and script-computed bold and underline for best
829   and second-best performance. RQ1 figures use blue for PSS clue/fusion arms, orange for the guarded
830   system or router diagnostics, and gray for baselines and controls. Color indicates experimental role
831
      rather than statistical significance.
832
833   C                   S TATE F INGERPRINTS AND F UNCTIONAL -O UTPUT A LIGNMENT
834
835   Raw LoRA A/B entries are not identifiable because rescaling A and inversely rescaling B leaves
836   the effective update unchanged. We therefore preregister a factorization-invariant analysis of the
837   256 correct Qwen states. For each layer–module pair, we compute ∥BA∥2F = tr(B ⊤ BAA⊤ ) and
838   deterministic Rademacher projections u⊤ BAv. The standardized projections form a state fingerprint.
839
      Category silhouette and same-category nearest-neighbor enrichment are evaluated before projection
      with a 10,000-label-permutation test; two-dimensional UMAP is used only for visualization. Layer–
840
      module and category–module heatmaps report median within-state energy shares.
841
842                (a) UMAP of effective−state fingerprints                             (b) Layer x module energy                                                            (c) Category x module energy


843            8
                                                                                   27                                                                    temporal revision
                                                                                                                                                                                                                         Session category
                                                                                                                                                                                                                             active topic

844                                                                                26                                                                            null ood                                                    coreference
                                                                                                                                                                                                                             entity binding
               6                                                                                                                                                                                                             exact fact
                                                                                   25                                                                           multi hop
845                                                                                                                                                                                                                          global theme




                                                                   Decoder layer                                                      Session category
                                                                                                                                                                                                                             multi hop



      UMAP−2
                                                                                   24                                                                        global theme                                                    null ood
846            4
                                                                                                                                                                                                                             temporal revision

                                                                                   23                                                                           exact fact                                               Median energy
847            2
                                                                                                                                                                                                                              0.05
                                                                                   22                                                                       entity binding                                                    0.04

848                                                                                21                                                                         coreference
                                                                                                                                                                                                                              0.03
                                                                                                                                                                                                                              0.02

               0                                                                                                                                                                                                              0.01
849                                                                                20                                                                         active topic


850                   0                   5                   10
                                                                                         do
                                                                                           n
                                                                                           w
                                                                                                  ga te
                                                                                                           k        o   q    up   v
                                                                                                                                                                              do
                                                                                                                                                                                n
                                                                                                                                                                                w
                                                                                                                                                                                       ga te
                                                                                                                                                                                                k       o   q   up   v

                                               UMAP−1
851
852
      Figure 6: Factorization-invariant geometry of 256 effective Qwen PSS updates: descriptive UMAP
853
      and median effective-update energy heatmaps.
854
855
856   State-geometry result. In the preregistered effective-update fingerprint space, the category cosine
857   silhouette is -0.0090. The nearest neighbor shares its semantic category for 1.17% of sessions, versus
858   a 12.16% finite-sample chance rate (enrichment -10.98 points; 10,000-label-permutation p = 1).
859   These statistics are computed before UMAP projection; Figure 6 is descriptive.
860   The functional-alignment follow-up was frozen only after observing the coarse-category clustering
861   null. BGE-M3 embeds the raw query, the clue produced by the correct state, matched-wrong and
862   shuffled-state clues, and the gold retrieval-intent rewrite. The gold rewrite is an evaluation target only;
863   neither answer strings nor answer predictions enter the analysis. Primary comparisons are session-
      level averages over five answerable probes, tested with one-sided sign flips and Holm correction. All


                                                                                                                        16


==> tmp/pdfs/anti_defensive_revision/page_17.txt <==
      Under review as a conference paper at ICLR 2027




864
      effects are computed in the original 1,024-dimensional space rather than in UMAP. Since the state is
865   trained with a retrieval-clue objective, these tests validate output behavior and session specificity;
866   they are not an intrinsic probe of relational parameter geometry.
867
868                  (a) Query-to-intent trajectories (UMAP)                                                 (b) High-dimensional target progress                          (c) PSS-clue advantage by category
                                        raw           wrong       target                                     0.3                                           active topic          correct minus wrong
869            30                       correct       shuffled                                                                                                                   correct minus shuffled

870                                                                                                                                                        coreference
               20                                                                                            0.2




                                                                           cos(qarm, q * ) cos(qraw, q * )
871                                                                                                                                                      entity binding
872            10                                                                                            0.1                                             exact fact
873   UMAP-2                                                                                                                                              global theme
874            0                                                                                             0.0
                                                                                                                                                             multi hop
875            10
876                                                                                                          0.1                                               null ood

877            20                                                                                                                                     temporal revision
                     20     10     0       10          20        30                                                      t                                                0.00       0.05 0.10 0.15 0.20
878                                    UMAP-1                                                                      correc     wrong      shuffle
                                                                                                                                                 d
                                                                                                                                                                                  target-alignment cosine difference
879
880
      Figure 7: Generated-clue trajectories and target-alignment effects. UMAP is descriptive; effects are
881   computed in the original 1,024-dimensional BGE-M3 space.
882
883
884   Registered functional-output alignment follow-up. Motivated by the frozen coarse-category
885   clustering null, we measured whether the clue generated by a state moves an ambiguous query toward
886   its gold retrieval-intent rewrite. Across 256 sessions, PSS-clue progress over raw was +0.1136 (95%
887
      CI [+0.1008, +0.1266]; Holm p = 0.00029997). PSS-clue progress exceeded matched-wrong and
      shuffled controls by +0.1227 and +0.1779, respectively (Holm p = 0.00029997 and p = 0.00029997).
888
      All tests use session-level averages; answers and answer predictions are not used. These effects
889
      validate session-specific output alignment, not relational geometry of the underlying parameters.
890
891
892   D             D ESIGN I NTERVENTION S UMMARY
893
894
895   Table 7: Registered design interventions on PSS-320. Effects are absolute All-Recall@4 differences
896
      except for the answer-F1 row.
        Design question                           Treatment / control                                                                   Effect       Interpretation
897
898     Use full ordered history?                 Full-history / query-only writer                                                    +0.1188 History contributes beyond the active request
                                                                                                                                              (n = 32) ✓
899     Session-specific state?                   PSS clue / matched wrong                                                            +0.1750 Session identity matters ✓
900     Learned parameter                         PSS clue / shuffled                                                                 +0.1211 Not explained by equal-sized parameter loading ✓
        structure?
901     Guard clue use?                           Guarded PSS / PSS clue                                                              +0.0055Best non-oracle score; PSS-320 null/OOD activation
902                                                                                                                                          is 0.78%
        Fuse unconditionally?                     PSS clue / Raw + PSS RRF                                                           +0.1297 PSS clue ranking is stronger than unconditional
903                                                                                                                                          fusion
904     Keep state for answering?                 Keep state / unload state                                                       +0.0037 F1 Retrieval-first deployment uses the unload path

905
906
907   D.1           C ROSS - BACKBONE HYPERPARAMETER SENSITIVITY
908
      Writer and state design. Calibration first selected the retrieval-aligned objective, then preregistered
909
      a 32-session one-factor-at-a-time screen over rank, LoRA scale, write depth, and slot topology. All
910   other factors remain fixed to full-history BF16, and the canonical cell is r=32, α=64, last 8 layers,
911   and one slot. Figure 8 reports percentage-point changes in All-Recall@4 rather than cumulative
912   bridge totals, because effects from different cells cannot be added.
913
914   Backbone-specific parameter effects. Qwen is the most capacity-sensitive: relative to its 55.00%
915   canonical score, r=64, α=128, and last-16 writing gain 12.50, 16.25, and 17.50 points on the screen.
916   The last-16 winner, however, yields only +7.50 points on the disjoint 16-session confirmation set
917   (95% CI [−6.25, 21.25], Holm p=0.410). Mistral behaves differently: its 79.38% canonical cell wins,
      and every tested change is lower; r=16, r=64, and last-16 each lose 6.88–8.12 points. Phi is less


                                                                                                                             17


==> tmp/pdfs/anti_defensive_revision/page_18.txt <==
      Under review as a conference paper at ICLR 2027




918
      sensitive to rank and scale (+0.62 for r=16, +2.50 for r=64, and +1.88 for α=128), while last-16
919   wins the screen by 6.25 points and confirms at +7.50 points (95% CI [0.00, 17.50], Holm p=0.258).
920   These profiles show that PSS supports backbone-specific tuning while the locked canonical cell
921   remains a robust shared configuration across all three models.
922
923
924
925
926
927
      Capacity, placement, and topology. The cross-model pattern is non-monotone. Doubling rank
      helps Qwen and only slightly helps Phi, but harms Mistral; increasing α is a zero-storage change that
928
      helps Qwen strongly, helps Phi modestly, and harms Mistral. Writing the last 16 layers doubles state
929
      size and is selected for Qwen and Phi, but not for Mistral. A capacity-controlled second slot never
930   improves the canonical cell: dual-r=16 loses 20.00, 2.50, and 8.75 points for Qwen, Mistral, and Phi,
931   respectively. The result strongly supports the locked single-slot topology, whose canonical state sizes
932   are 44, 40, and 24 MiB per session. Additional semantic-peak analysis appears in Section Q.
933
934
935
936
937                                                                    Qwen2.5−7B                                       Mistral−7B                               Phi−3−mini
938
                                        r=8 [0.25x]               −4.38                                              −2.50                                   −3.12
939
                                        r=16 [0.5x]                    −1.88                                            −8.12                                                +0.62
940




      One−factor−at−a−time variant
941                                       r=64 [2x]                                     +12.50                          −8.12                                                  +2.50

942                                   alpha=32 [1x]                     −0.63                                       −3.75                                        −0.62
                                                                                                                                                                                                 LoRA alpha
943                                                                                                                                                                                              Rank
                                     alpha=128 [1x]                                        +16.25                  −4.38                                                      +1.88
                                                                                                                                                                                                 Slots
944                                                                                                                                                                                              Write depth
                                       last 4 [0.5x]                            +0.00                                   −7.50                                    −0.62
945
                                                                                            +17.50                                                                           +6.25
946                                     last 16 [2x]                                                                     −6.88


947                                  dual r=16 [1x]     −20.00                                                       −2.50                                   −8.75

948
                                     dual r=32 [2x]               −4.38                                                 −7.50                                    −0.62
949
                                                       −20       −10            0         10         20   −20     −10            0   10    20    −20       −10           0             10   20
950                                                                                              Delta All−Recall@4 versus canonical (percentage points)
951
952   Figure 8: Three-backbone, one-factor-at-a-time sensitivity around the locked r=32, α=64, last-8,
953   single-slot configuration, with a disjoint confirmation set for the screen-selected cell.
954
955
956
957
958
959   E                                  S UPERVISION AND C ARRIER C ONFIRMATION
960
961
962
963   This preregistered follow-up tests whether ordered history contributes beyond the canonical target
964   supplied to the writer and whether parameters offer utility beyond persistent text produced offline
965   from the same information. It uses 112 previously unused sealed sessions (14 per category), all
966   answerable probes, a shared 256-session corpus, BGE-M3 (Chen et al., 2024) and BM25, and writer
967   seeds 20260911–20260913. All histories fit the registered 16K window; the audit passes every split,
968
      seed, compute-matching, and coverage check.
969   The matched state receives (Hs , zs+ , zs− ); the target-only state omits Hs . The strongest text baseline
970   uses the same history, supervision, offline model family, 256-token budget, and matched per-session
971   generation compute. Neither method replays history online. Direct retrieval is primary; a guard fitted
      outside the confirmation sessions supplies the secondary view.


                                                                                                                             18


==> tmp/pdfs/anti_defensive_revision/page_19.txt <==
       Under review as a conference paper at ICLR 2027




972
973    Table 8: Information-by-carrier confirmation (session-weighted All-Recall@4, percent). Retriever
974    cells report direct/guarded retrieval. “Null act.” is frozen-guard null/OOD activation.
975    Arm                                                                               BGE-M3           BM25 Null act.
976    Raw query                                                                       12.50/12.50   17.32/17.32    0.00
       Direct target                                                                   17.50/16.43   41.96/34.11   79.46
977    Direct target pair                                                              17.32/17.86   38.39/30.89   33.93
978    Text from history, 32 tokens                                                    11.79/13.75   31.25/26.07   83.48
       Text from history, 128 tokens                                                   13.93/14.64   39.46/29.46   85.71
979    Text from history, 256 tokens                                                   15.36/15.54   42.14/30.89   85.71
       Text from (H, z), 32 tokens                                                     11.07/13.04   34.46/25.89   78.57
980    Text from (H, z), 128 tokens                                                    16.43/16.96   38.21/29.29   80.80
981    Text from (H, z), 256 tokens                                                    21.25/19.46   53.04/38.57   83.93
       Compute-matched text from (H, z)                                                21.07/20.00   53.39/38.39   82.59
982    PSS from history only                                                             4.64/9.64   16.07/19.46   85.71
       PSS from target only                                                            21.79/21.61   32.14/27.32   42.41
983    PSS from (H, z), correct                                                        27.32/21.07   42.32/31.07   17.86
984    PSS from (H, z), wrong                                                           0.36/11.25    3.21/14.82   17.41
       PSS from (H, z), shuffled                                                         3.27/9.40   15.18/16.85   97.17
985
986
987
988
989    Table 9: Preregistered direct-retrieval effects in percentage points. Holm correction is within the
990    registered family; “all seeds” requires a common direction across the three writer seeds.
991    Retriever Comparison                                               Effect             95% CI     Holm p All seeds

992    BGE-M3    history increment                                        +5.54     [+0.36, +10.71]     0.0428     yes
       BGE-M3    PSS − matched text                                       +6.25     [+1.25, +11.43]     0.0346     yes
993    BGE-M3    correct − wrong                                         +26.96    [+22.32, +31.79]    < 10−4      yes
994    BGE-M3    correct − shuffled                                      +24.05    [+19.17, +28.81]    < 10−4      yes
       BM25      history increment                                       +10.18     [+3.93, +16.61]     0.0051     yes
995    BM25      PSS − matched text                                     −11.07      [−18.04, −4.11]     0.9990     no
996    BM25      correct − wrong                                         +39.11    [+33.39, +44.82]    < 10−4      yes
       BM25      correct − shuffled                                      +27.14    [+21.55, +32.80]    < 10−4      yes
997
998
999
       History increment is positive after correction for both retrievers and every seed, showing that Hs
1000
       contributes beyond (zs+ , zs− ). Because the history-only state remains below raw, this supports
1001   supervised history integration rather than autonomous history-only intent recovery. The carrier effect
1002   is representation-dependent: PSS beats matched text with BGE-M3, while BM25 favors lexically
1003   richer text. Large correct–wrong and correct–shuffled margins rule out arbitrary-adapter and generic-
1004   rewrite explanations. The frozen guard exceeds its 5% null/OOD threshold (17.86% for correct PSS),
1005   so its transfer gate fails. We do not tune on the confirmation set; direct retrieval remains the registered
1006   primary analysis.
1007
1008
1009
       F     L IMITATIONS AND T HREATS TO VALIDITY
1010
1011
       This section consolidates the scope qualifications for the performance claims in the main paper. In
       particular, it records the distinction between retrieval and answer decoding, router-transfer behavior,
1012
       UltraDomain ceiling effects, cost relative to textual state, backend implementation status, benchmark
1013
       construction, and privacy or continual-learning questions. These limitations do not change the
1014   registered retrieval improvements; they define the settings to which those improvements can currently
1015   be generalized.
1016
1017
       F.1    E XPERIMENTAL STATUS
1018
1019
       The selected writer configuration, controls, and decision rules are fixed across the H200 runs for
1020   writer seeds 91–93. All reported PSS-320 values and diagnostics aggregate these runs while retaining
1021   sessions as the independent units for paired inference. The Mistral, Phi-3, UltraDomain, and 112-
1022   session strong-backend protocols were frozen before their respective reported comparisons, providing
1023   separate portability and backend confirmations. The carrier confirmation in Section E uses 112
1024   additional sessions and three new writer seeds to test history increment and a compute-matched text
1025   baseline under a separate preregistration. These safeguards reduce analysis flexibility, but neither they
       nor the mechanically sessionized benchmarks establish validity for naturally occurring conversations.


                                                          19


==> tmp/pdfs/anti_defensive_revision/page_2.txt <==
      Under review as a conference paper at ICLR 2027




054
          (1) Meaning established in the session                 (2) Underspecified follow-up                (3) Conventional RAG sees only the query
055
          Project Atlas: checkpoint v4, BGE-M3
056                                                                     “Rerun the previous                                                  rank 1: generic configuration guide
                                                                          configuration.”                       Retriever
057       Project Birch: checkpoint v2, BM25                                                                                                 rank 2: Birch v2 deployment notes
                                                                                                             pre-retrieval failure
058       Active choice: keep Atlas v4                                       missing retrieval anchors

                                                                                                                                           rank > k: Atlas v4 target evidence
                                                                     Atlas              v4          BGE-M3
059       project, version, and retriever are recoverable here
                                                                                                                                     target evidence is absent from the reader context
060
061
062   Figure 1: Failure mode of conventional RAG under an underspecified follow-up. Session identifiers
063   are absent from the raw query, placing the intended evidence outside the returned top-k.
064
065
066   This leaves two linked gaps. The systems gap is the absence of a reusable layer between session
067   history and retrieval: RAG needs a representation of what this session is currently about that can
068
      restore missing query scope while leaving exact facts in the external store. The evaluation gap is
      the absence of a test that isolates this capability. Ordinary long-context benchmarks usually present
069
      self-contained questions, so success can come from the current query alone rather than recovered
070
      conversational scope. A memory/no-memory comparison remains ambiguous because a generic
071   adapter may improve query style without encoding the corresponding session. Identifying session-
072   memory effects therefore requires underspecified queries, session-disjoint splits, matched-wrong and
073   shuffled states, null/OOD probes, and session-level paired statistics.
074
      To bridge the two gaps, we pair a retrieval architecture with an identification protocol. For the systems
075
      gap, we propose Parametric Session State (PSS): an offline writer compiles ordered history Hs
076
      together with answer-free positive and negative retrieval targets into a fixed-rank LoRA state ∆s . The
077   state conditions a short online clue that restores missing project, entity, relation, or version terms. The
078   clue retrieves evidence from the external corpus; the state is then unloaded and the frozen base model
079   answers from the retrieved text. An optional guard can select raw, text-card, or state-assisted retrieval
080   from observable utility signals. For the evaluation gap, we make the current query deliberately
081   underspecified, exclude formal answers from the writer, freeze the corpus and retrieval stack, and
082   contrast corresponding states with wrong, shuffled, zero, null, and OOD conditions at the session
083   level. This paired design makes the claim falsifiable: in the write–retrieve–unload architecture,
084   parameters should recover session scope while precise facts remain external and auditable.
085   We evaluate whether this mechanism generalizes across public data, model families, and retrieval
086   backends. We derive answer-free session protocols from LongBench/InfiniteBench QA tasks (Bai
087   et al., 2024; Zhang et al., 2024b) and UltraDomain, and freeze the same state design across multiple
088   language-model families (Qwen Team, 2025; Jiang et al., 2023; Abdin et al., 2024). Correct,
089   matched-wrong, shuffled, and zero states test whether retrieval changes for the corresponding session;
090   heterogeneous retrievers test whether the clue transfers beyond its writer; and same-evidence answer
091
      ablations test the value of keeping the state loaded after retrieval. We then introduce PSS-320, a
      controlled collection of technical sessions with ambiguous, compositional, temporal, null, and conflict
092
      probes, to isolate causal effects and robustness properties that ordinary self-contained QA rarely
093
      exposes.
094
095   Our contributions and findings are:
096
097
                • A retrieval-scoped parametric session memory. We introduce PSS, a framework that uses
                  a bounded, session-specific LoRA state as a carrier for retrieval intent. Its write–retrieve–
098
                  unload lifecycle reconstructs what to search for while leaving precise claims in external,
099
                  inspectable evidence.
100
101             • An evaluation designed for missing retrieval intent. We introduce answer-free public
102               sessionization and PSS-320, combining a shared candidate corpus, disjoint splits, causal
103
                  state controls, null/OOD probes, and session-level inference to distinguish recovered session
                  scope from generic query improvement. Section B.1 gives the full motivation and design.
104
105             • Generalization and mechanism evidence. Correct states substantially improve retrieval
106               over ambiguous queries and causal controls across three model families and heterogeneous
107               lexical, dense, hierarchical, graph-compatible, and query-transformation backends. A three-
                  seed confirmation shows that ordered history contributes retrieval signal beyond supplied


                                                                                                2


==> tmp/pdfs/anti_defensive_revision/page_20.txt <==
       Under review as a conference paper at ICLR 2027




1026
       F.2   S YNTHETIC BENCHMARK AND SAMPLED HUMAN AUDIT
1027
1028   PSS-320 is generated from controlled templates with model-assisted text realization and program-
1029   matic evidence alignment. This supports causal interventions and exact evidence groups, but also
1030   introduces repeated linguistic patterns, artificial identifiers, and a narrow technical-project domain.
1031   The completed 32-session stratified review compares sampled histories, scope-resolving rewrites,
1032   supporting evidence, null probes, and the separation between writer targets and formal answers. It
1033   provides a human check on the benchmark’s construction and labels. We nevertheless do not describe
1034
       the benchmark as natural dialogue, human-gold, or representative of real users, and performance may
       partly reflect recovery of the generator’s schema.
1035
1036   The public extension reduces dependence on that generator but remains a mechanical transformation
1037   of document QA. Histories contain released source questions plus an explicit request-ordinal control
1038   turn rather than naturally occurring dialogue. En.QA and NarrativeQA sessions each index one shared
1039   document and therefore saturate target-document recall for nearly every arm. The five multi-document
1040
       tasks are more diagnostic, but none establishes natural conversational-memory validity. Upstream
       source licenses also prevent redistributing all cached texts as a new benchmark release.
1041
1042   UltraDomain adds domain diversity but not natural dialogue. Its sessionized raw arm already reaches
1043   94.64–96.43%, and none of the three models passes the preregistered support rule. This ceiling
1044   means that the positive mean differences are not confirmatory evidence. The original released QA
1045   task is useful for long-context and retrieval baselines but does not evaluate PSS because it contains
1046
       no session history.
1047
1048   F.3   ROUTER TRANSFER ACROSS DOMAINS
1049
1050
       The 32-session public router chooses only raw or card actions and never the PSS-RRF action on the
       262-session sealed test. Although it improves over raw retrieval, it reduces recall relative to PSS clue
1051
       retrieval and activates on 11.83% of null and 25.57% of OOD probes. The corresponding confirmation
1052
       rates, 3.13% and 34.38%, also show unstable OOD behavior. The 0.78% conditional activation
1053   reported on PSS-320 therefore does not provide a portable safety guarantee. The independently
1054   frozen guard in the carrier confirmation likewise misses its registered 5% transfer gate: correct-PSS
1055   null/OOD activation is 17.86%, and routing reduces both BGE-M3 and BM25 retrieval relative to the
1056   direct primary analysis. We do not retune either threshold on its test set. A deployable guard may
1057   benefit from larger, more diverse negative data and a separately frozen cross-domain evaluation.
1058
1059   F.4   S EPARATION OF RETRIEVAL AND ANSWER GENERATION
1060
1061   The primary endpoint is evidence retrieval, not answer correctness. All answer arms have zero Exact
1062   Match, and even gold-query and capped-full-context controls reach only about 0.35 token F1. These
1063   controls isolate the demonstrated contribution to evidence access; reader optimization is outside the
1064
       retrieval intervention evaluated here.
1065
1066   F.5   S TATE CAPACITY AND SCALING
1067
       The state has fixed shape for one session, but the experiment does not prove that it preserves all
1068
       information in the session. The writer is explicitly optimized for session fields and retrieval clues,
1069
       and retention is expected to degrade when useful information exceeds its finite capacity. Write
1070   compute grows linearly with history chunks. Storage grows linearly in the number of sessions, and
1071   current query, retrieved text, and generated-token KV still consume online memory. Hence “zero
1072   history tokens” is not “zero tokens”, “zero memory”, or an asymptotic constant-memory system over
1073   arbitrarily many sessions.
1074
1075   F.6   C OST RELATIVE TO TEXT STATE
1076
1077   The primary Qwen rank-32 state occupies 44.04 MiB and takes 29.03 seconds to write; audited
1078   logical sizes are 44, 40, and 24 MiB for Qwen, Mistral, and Phi-3. The sealed parsed request averages
1079   65.65 raw UTF-8 bytes. Text cards therefore optimize storage, editability, and write latency, while
       PSS targets retrieval utility through a reusable non-text carrier. The public card provides the stronger


                                                         20


==> tmp/pdfs/anti_defensive_revision/page_21.txt <==
       Under review as a conference paper at ICLR 2027




1080
       retrieval/F1 trade-off, and Equation 7 makes positive held-out utility, reuse, and a deployment need
1081   for non-text persistence the relevant selection criteria.
1082
1083   The matched comparison identifies the regime in which the parameter carrier adds value. With
1084
       identical history and target information, the same offline model family, a 256-token text budget, and
       matched per-session generation compute, PSS gains 6.25 points under BGE-M3, while BM25 gains
1085
       11.07 points from lexically explicit text. PSS is therefore best suited to repeated-use settings where
1086
       semantic retrieval utility justifies the offline carrier cost.
1087
1088
       F.7    R ETRIEVER AND DOMAIN INTERACTION
1089
1090   BM25 is unusually strong because PSS-320 contains project IDs, version strings, configuration names,
1091   and checkpoint identifiers. Dense BGE-small performs poorly on the generated clues, whereas BGE-
1092   M3 improves substantially when paired with the same state rewrite. The graph-compatible result
1093   also transfers, but its performance depends on the entity-extraction, graph-construction, community-
1094   summarization, and retrieval configurations, as well as their indexing cost. Likewise, the 112-
1095   session HyDE- and RQ-RAG-compatible rows freeze their query-transformation logic around the
1096   common retriever contract; they are not official end-to-end reproductions of those systems. These
1097   are model/data interactions, not a general ranking of lexical, dense, hierarchical, and graph retrieval.
1098
       Natural paraphrases, multilingual sessions, and semantically equivalent descriptions could change
       the result.
1099
1100
1101   F.8    C APPED CONTEXT AND EFFICIENCY SCOPE
1102
       The primary PSS-320 full-context input is capped at 32,768 tokens. Nominal 65K histories are
1103
       therefore truncated and the arm is not a true full-history oracle. Original UltraDomain uses different
1104   declared context regimes: Qwen is YaRN-compatible, Mistral is native-32K truncated, and Phi-3 is
1105   native-128K; their Full rows are consequently not a controlled backbone ranking. Efficiency uses 16
1106   sessions and one measured generation length; it does not report run-to-run standard deviation, energy,
1107   validated FLOPs, or all length-specific curves. The 67.64% latency and 11.60% peak-allocation
1108   reductions are descriptive for the measured hardware/software state, not universal system constants.
1109
1110   F.9    Q UALITATIVE AND CAPACITY- ANALYSIS SCOPE
1111
1112   Only 42 of 240 semantic-peak combinations yield identifiable breakpoints. The observed breakpoints
1113   are therefore reported descriptively and do not identify a capacity law or a globally optimal rank.
1114
1115   F.10    P RIVACY, DELETION , AND CONTINUAL LEARNING
1116
1117   Per-session adapters can retain sensitive information. Correct/wrong/shuffled controls do not test
1118   membership inference, source extraction, adapter theft, unlearning, or deletion. The registry experi-
1119
       ment does not demonstrate continual learning, non-interference across sequential updates, or rollback.
       Deployment considerations include access control, encryption, lifecycle management, and privacy
1120
       testing.
1121
1122
1123
       F.11    T HREATS BY VALIDITY CLASS
1124
       Internal validity. The active query and answer-free clue are available to some writer objectives,
1125   so query-only and target-only controls are important. The three-seed carrier confirmation shows
1126   that adding history improves over the target-only state for both registered retrievers, but its history-
1127   only state remains below raw. This supports retrieval-supervised history integration rather than
1128   autonomous history-only inference. Matched-wrong states are balanced by category and difficulty
1129   but do not match every lexical property. The sequential calibration can create researcher degrees of
1130   freedom. Aggregating the locked configuration over seeds 91–93, together with the separately frozen
1131   cross-model and strong-backend studies, reduces but does not eliminate this concern.
1132
1133   Construct validity. Rewrite F1 is not retrieval success; retrieval success is not reader success; state
       bytes are not source compression ratio; and a fixed adapter shape is not evidence of losslessness.


                                                         21


==> tmp/pdfs/anti_defensive_revision/page_22.txt <==
       Under review as a conference paper at ICLR 2027




1134
       Likewise, clue-to-target progress is close to the retrieval-clue training objective: it validates functional
1135   output alignment but does not reveal relational geometry in parameter space. We therefore prioritize
1136   all-support evidence recall, report answer controls separately, and avoid generic “context compression”
1137   or intrinsic-geometry claims.
1138
1139   External validity. Seven public QA tasks, UltraDomain, two additional retrievers, and three back-
1140   bones broaden the original synthetic-domain result. They establish method-level portability across
1141   the tested adapter layouts, not direct reuse of one state across models. One language, three Qwen
1142   writer seeds, three related decoder-only model families, and mechanically sessionized document QA
1143   still do not establish natural-session or broad architecture generalization.
1144
1145   Statistical conclusion validity. H1/H2 have paired intervals and corrected tests, but H3 control
1146   gaps lack a complete per-control interval table in the current artifact summary. All reported PSS-320
1147   analyses aggregate seeds 91–93; category, semantic-peak, and efficiency analyses remain exploratory
1148
       where indicated. Public and cross-retriever sign-flip tests use session-level pairs and Holm correction,
       but their minimum reported Monte Carlo p-value is 1/(100,000 + 1); it is not an exact value below
1149
       that resolution. Cross-model tables preserve the preregistered Holm pass/fail decisions; they do not
1150
       infer daggers from rounded aggregate means. Original UltraDomain has no joint paired all-method
1151   family and sessionized UltraDomain emits no support flag for any model.
1152
1153
1154   G     P UBLIC S ESSIONIZED E XTENSION
1155
1156   G.1    P ER - TASK RETRIEVAL AND ANSWERING
1157
1158
1159
       Table 10: Public answer token F1 (percent) after unloading the state. Dashes in Table 1 indicate
       retrieval-only controls for which answers were not generated.
1160
        Method                 2Wiki   Hotpot   En.QA    MultiField     MuSiQue   Narrative   Qasper    Weighted
1161
1162    Raw                     0.12     0.46     0.75           2.16      0.11        2.65     2.30        1.03
        Full-history rewrite    5.85     2.12     1.12          10.13      1.44        5.91     2.39        3.56
1163
        PSS clue retrieval     31.74    24.53     8.58          43.17     10.37       11.92    15.22       20.00
1164    Router diagnostic      30.02    21.25     2.36          19.76     10.61        8.65    15.00       15.03
1165    Parsed card            37.33    25.98     6.73          42.48     10.06       12.55    22.96       21.78
1166
1167
       The answer results are auxiliary because the primary intervention targets retrieval. Unlike the earlier
1168   PSS-320 reader diagnostic, public Exact Match is not universally zero; nevertheless, the generated
1169   aggregate currently reports only F1 in the paper table. PSS-clue F1 is 20.00%, close to the parsed
1170   card’s 21.78% and well above the ambiguous query’s 1.03%, under the strict answer isolation
1171   boundary.
1172
1173   G.2    C ONVERSATIONAL - REWRITE RETRIEVAL - TO -QA EXTENSION
1174
1175   The follow-up registration was written before its formal run, and the completed artifact passed
1176   the independent matrix audit. Its primary track reuses the locked 262-session public sealed split;
1177   sessionized UltraDomain provides a separate 112-session replication. Both tracks forbid answers,
1178   documents, and target IDs from every rewriter. Raw, parsed-card, and PSS rewrites are joined
1179
       with an official Apache-2.0 ConvSearch-R1 Qwen2.5-3B checkpoint trained on QReCC (revision
       2756459f017585c71a6ca54316cb9acb43bdfee6). We retain the official history/rewrite
1180
       prompt and temperature 0.7; this is explicitly cross-domain inference, not retraining on our session-
1181
       ization. One generated rewrite is shared by all three readers. IterCQR has an official repository and
1182   Google Drive model release, but the released QReCC pytorch model.bin is a 66,322,432-byte
1183   truncated PyTorch zip with no central-directory record; the listed full-size TopiOCQA asset has
1184   not yet passed integrity and reuse-authorization checks. CHIQ releases code but no checkpoint or
1185   observed license. AdaRewriter’s README displays an MIT badge, but the inspected revision has no
1186   license file and no complete released candidate-generator/reward checkpoint. Exact rows for these
1187   methods therefore require complete author-released predictions or a complete checkpoint with an
       explicit authorization record; unavailable methods receive no invented score.


                                                           22


==> tmp/pdfs/anti_defensive_revision/page_23.txt <==
       Under review as a conference paper at ICLR 2027




1188                  Reader       Method                     R@3     Ctrl F1   Ctrl EM   Deploy F1   Deploy EM
1189
                      Qwen2.5-7B   Ambiguous raw query        60.69     4.62       0.38        1.31        0.00
1190                  Qwen2.5-7B   Parsed active-query card   96.95    14.96       2.67       15.25        2.67
1191                  Qwen2.5-7B   ConvSearch-R1              81.30    11.74       2.67        6.80        0.38
                      Qwen2.5-7B   PSS clue retrieval         96.56    15.22       3.05       15.00        2.29
1192
                      Mistral-7B   Ambiguous raw query        60.69     6.54       0.00        2.34        0.00
1193                  Mistral-7B   Parsed active-query card   96.95    11.32       0.00       11.24        0.00
1194                  Mistral-7B   ConvSearch-R1              81.30    10.02       0.00        6.35        0.00
                      Mistral-7B   PSS clue retrieval         96.18    10.60       0.00       11.07        0.00
1195
                      Phi-3-mini   Ambiguous raw query        60.69     8.61       0.00        2.38        0.00
1196                  Phi-3-mini   Parsed active-query card   96.95    16.03       1.53       16.08        1.53
1197                  Phi-3-mini   ConvSearch-R1              81.30    11.81       0.76        6.60        0.38
                      Phi-3-mini   PSS clue retrieval         96.56    13.44       1.15       12.98        0.76
1198
1199
       Table 11: Complete Public sessionized retrieval-to-QA results (percent). Ctrl uses the method-
1200
       invariant source question and method-retrieved evidence; Deploy exposes each method rewrite. The
1201   parsed card is an oracle-like text reference.
1202
1203
1204   For every method, BGE-M3 revision 8017dbb41d5ac92745a116bad86a16274e4f3ea7
1205   retrieves the same 512-token, 64-token-overlap evidence interface at top-3. History is kept hidden
1206   and PSS is unloaded. For the primary QA endpoint, the answer model receives one method-invariant
1207   explicit source question plus method-retrieved chunks, while the method rewrite is hidden; therefore
1208   answer differences isolate the downstream value of retrieved evidence. We report rewrite-plus-
1209   evidence deployment QA secondarily. Qwen2.5-7B, Mistral-7B, and Phi-3-mini decode greedily
1210   in BF16. The two primary endpoints are target-document All-Recall@3 and answer F1 on both
1211
       public sessionizations. We first average within base session id, then use paired two-sided
       sign-flip tests, paired 10,000-sample session bootstraps, and one Holm family per track across reader,
1212
       method, and endpoint, including every method–raw contrast and every PSS–baseline contrast. We
1213
       do not combine the two track-level p-values. We declare a reliable retrieval-to-QA bridge against
1214   raw only when both retrieval and F1 effects against raw are positive after correction. A paper-table
1215   dagger is stricter and denotes positive endpoints against every declared baseline in that track’s family.
1216   Cross-dataset statements are reserved for cases in which both tracks pass independently. The retrieval-
1217   rescued subset is descriptive and is not called a mediation test. The tables below retain positive mean
1218   changes that miss the adjusted threshold, but label them as descriptive rather than significant; negative
1219   results are reported without suppression.
1220
1221   Outcome summary. On the primary public sessionized track, PSS passes the registered retrieval-
1222   to-QA criterion against the ambiguous raw query for all three readers: All-Recall@3 rises by
1223   35.50–35.88 points and controlled answer F1 rises by 4.06–10.60 points (all pHolm = 3.0 × 10−4 ).
1224   PSS also significantly exceeds ConvSearch-R1 in retrieval by 14.89–15.27 points for every backbone,
1225   while its F1 advantage is significant only for Qwen2.5-7B.
1226   Sessionized UltraDomain exhibits a retrieval ceiling: PSS improves the mean All-Recall@3 contrast
1227   against raw by 1.79 points, but the adjusted retrieval test is nonsignificant. Controlled answer F1
1228   nevertheless improves by 10.63–18.69 points for all readers (pHolm = 3.0 × 10−4 ). We report these
1229   positive means and significant F1 effects, but do not relabel the track as passing the registered joint
1230   criterion.
1231
1232   Interpretation boundary. These results separate two claims. First, PSS reliably restores omitted
1233   session intent on the primary public sessionization. Second, positive mean changes below the
1234   registered threshold remain descriptive and are retained in the figure and complete tables; they are not
1235   promoted to significant retrieval-to-QA support. Accordingly, no dagger is assigned in this extension
1236   and no cross-track combined p-value is constructed.
1237
1238   G.3   PAIRED EFFECTS , CONTROLS , AND AUDIT
1239
1240   The reporting script assigns no dagger to the public method because its rule is satisfied only when the
1241   public router diagnostic significantly surpasses raw, card, and full history; the card comparison has a
       negative effect. For the PSS-320 retriever interaction, the four state-versus-raw/card comparisons


                                                                 23


==> tmp/pdfs/anti_defensive_revision/page_24.txt <==
       Under review as a conference paper at ICLR 2027




1242
                          Qwen2.5-7B         Phi-3-mini       ConvSearch-R1          filled: pHolm < 0.05
1243
                          Mistral-7B         raw query        text-state reference   open: not significant
1244
1245                                     (a) Public sessionized (n = 262)
1246         Qwen2.5-7B vs raw query
1247    Qwen2.5-7B vs ConvSearch-R1
1248       Qwen2.5-7B vs parsed card
1249          Mistral-7B vs raw query
1250     Mistral-7B vs ConvSearch-R1

1251        Mistral-7B vs parsed card

1252          Phi-3-mini vs raw query

1253      Phi-3-mini vs ConvSearch-R1

1254         Phi-3-mini vs parsed card

1255
1256                                     (b) Sessionized UltraDomain (n = 112)
1257
             Qwen2.5-7B vs raw query
1258    Qwen2.5-7B vs ConvSearch-R1
1259       Qwen2.5-7B vs parsed card
1260          Mistral-7B vs raw query
1261     Mistral-7B vs ConvSearch-R1
1262        Mistral-7B vs parsed card
1263          Phi-3-mini vs raw query

1264      Phi-3-mini vs ConvSearch-R1

1265         Phi-3-mini vs parsed card

1266                                         0      10        20       30       40          −5       0       5     10     15      20
1267                                      Target-document All-Recall effect (pp)              Controlled answer-F1 effect (pp)
1268
1269
       Figure 9: Session-level paired retrieval and controlled-answer effects on the public and UltraDomain
1270
       sessionizations; whiskers are paired 95% bootstrap CIs.
1271
1272
1273
1274             Reader         PSS vs.                   ∆R@3 [95% CI]      pHolm     ∆Ctrl F1 [95% CI]         pHolm   Joint+
1275
                 Qwen2.5-7B     raw query        +35.88 [+29.77, +42.37] 3.00e-04 +10.60 [+7.93, +13.42] 3.00e-04         yes
1276             Qwen2.5-7B     ConvSearch-R1    +15.27 [+11.07, +19.85] 3.00e-04   +3.48 [+1.51, +5.57]    0.006         yes
                 Qwen2.5-7B     parsed card          -0.38 [-2.67, +1.91]   1.000   +0.26 [-1.98, +2.56]    1.000         no
1277
1278             Mistral-7B     raw query        +35.50 [+29.01, +41.98] 3.00e-04    +4.06 [+2.47, +5.74] 3.00e-04        yes
                 Mistral-7B     ConvSearch-R1    +14.89 [+10.69, +19.47] 3.00e-04    +0.58 [-0.83, +2.00]    1.000        no
1279             Mistral-7B     parsed card          -0.76 [-3.05, +1.53]   1.000     -0.71 [-1.85, +0.35]   1.000        no
1280             Phi-3-mini     raw query        +35.88 [+29.39, +42.37] 3.00e-04    +4.83 [+2.77, +6.93] 3.00e-04        yes
1281             Phi-3-mini     ConvSearch-R1    +15.27 [+10.69, +19.85] 3.00e-04    +1.62 [-0.17, +3.54]    0.619        no
                 Phi-3-mini     parsed card          -0.38 [-2.29, +1.53]   1.000     -2.59 [-4.48, -0.89]   0.029        no
1282
1283
       Table 12: Complete Public sessionized session-level PSS contrasts in percentage points, with paired
1284   10,000-sample bootstrap CIs and Holm-adjusted tests. Joint+ requires both effects to be positive with
1285   adjusted p < 0.05.
1286
1287
1288
1289
1290   each use 256 paired sessions and have pHolm = 3.99996 × 10−5 , so both state rows in Table 2 receive
1291   a dagger.
1292   The final aggregate contains 4,192 rows for 262/262 expected sessions. The state audit covers three
1293   write shards, 652 states, zero failures, and no shard outside the registered failure tolerance. On sealed
1294   answerable sessions the router chooses card 158 times and raw 104 times, with zero PSS-RRF choices.
1295   These counts explain why the guard improves abstention while sacrificing much of the correct-state
       retrieval gain.


                                                                       24


==> tmp/pdfs/anti_defensive_revision/page_25.txt <==
       Under review as a conference paper at ICLR 2027




1296                    Reader         Method                     R@3      Ctrl F1    Ctrl EM    Deploy F1   Deploy EM
1297
                        Qwen2.5-7B     Ambiguous raw query        96.43     21.70         0.00        8.59         0.00
1298                    Qwen2.5-7B     Parsed active-query card   99.11     43.66         0.00       44.55         0.00
1299                    Qwen2.5-7B     ConvSearch-R1              95.54     36.27         0.00       32.46         0.00
                        Qwen2.5-7B     PSS clue retrieval         98.21     40.38         0.00       39.50         0.00
1300
                        Mistral-7B     Ambiguous raw query        96.43     27.20         0.00       13.74         0.00
1301                    Mistral-7B     Parsed active-query card   99.11     43.00         0.00       42.72         0.00
1302                    Mistral-7B     ConvSearch-R1              95.54     35.72         0.00       33.35         0.00
                        Mistral-7B     PSS clue retrieval         98.21     39.36         0.00       39.35         0.00
1303
                        Phi-3-mini     Ambiguous raw query        96.43     30.28         0.00       14.86         0.00
1304                    Phi-3-mini     Parsed active-query card   99.11     43.58         0.00       43.94         0.00
1305                    Phi-3-mini     ConvSearch-R1              95.54     39.84         0.00       32.68         0.00
                        Phi-3-mini     PSS clue retrieval         98.21     40.92         0.00       38.59         0.00
1306
1307
       Table 13: Complete Sessionized UltraDomain retrieval-to-QA results (percent). Ctrl uses the method-
1308
       invariant source question and method-retrieved evidence; Deploy exposes each method rewrite. The
1309   parsed card is an oracle-like text reference.
1310
1311
                  Reader         PSS vs.             ∆R@3 [95% CI]        pHolm          ∆Ctrl F1 [95% CI]    pHolm     Joint+
1312
                  Qwen2.5-7B     raw query       +1.79 [-2.68, +6.25]      1.000     +18.68 [+14.41, +22.81] 3.00e-04     no
1313              Qwen2.5-7B     ConvSearch-R1   +2.68 [+0.00, +6.25]      1.000        +4.11 [+0.72, +7.45]    0.335     no
1314              Qwen2.5-7B     parsed card      -0.89 [-2.68, +0.00]     1.000          -3.28 [-6.24, -0.44]  0.519     no

1315              Mistral-7B     raw query       +1.79 [-2.68, +6.25]      1.000      +12.16 [+9.00, +15.26] 3.00e-04     no
                  Mistral-7B     ConvSearch-R1   +2.68 [+0.00, +6.25]      1.000        +3.64 [+1.37, +5.90]    0.044     no
1316              Mistral-7B     parsed card      -0.89 [-2.68, +0.00]     1.000          -3.64 [-6.18, -1.19]  0.095     no
1317              Phi-3-mini     raw query       +1.79 [-2.68, +6.25]      1.000      +10.63 [+7.51, +13.65] 3.00e-04     no
1318              Phi-3-mini     ConvSearch-R1   +2.68 [+0.00, +6.25]      1.000        +1.08 [-1.76, +3.91]    1.000     no
                  Phi-3-mini     parsed card      -0.89 [-2.68, +0.00]     1.000         -2.67 [-6.01, +0.51]   1.000     no
1319
1320
       Table 14: Complete Sessionized UltraDomain session-level PSS contrasts in percentage points, with
1321
       paired 10,000-sample bootstrap CIs and Holm-adjusted tests. Joint+ requires both effects to be
1322
       positive with adjusted p < 0.05.
1323
1324
1325   H     C ROSS -M ODEL AND U LTRA D OMAIN D ETAILS
1326
1327   The public correct–wrong gaps are 31.30, 33.59, and 32.44 points, and the correct–shuffled gaps
1328   are 48.09, 48.09, and 47.71 points for Qwen, Mistral, and Phi-3. These matched controls rule out a
1329   generic benefit from loading any adapter. UltraDomain’s direction is also consistent, but the high raw
1330   and card ceilings prevent the complete preregistered decision from passing.
1331   Phi-3 native-128K obtains the best average (48.59), narrowly ahead of Qwen’s YaRN-compatible
1332   48.23. BGE-M3 beats Mistral’s truncated long-context path by 3.46 points, whereas long context
1333   beats BGE-M3 by 2.17 points for Qwen and 2.37 points for Phi-3. These are descriptive comparisons
1334   across unequal context budgets; original UltraDomain evaluates long-context QA, not PSS.
1335
       The smallest state, Phi-3’s 24 MiB snapshot, obtains the strongest PSS-320 scores in both added
1336
       retrievers. This is an efficiency observation, not a causal architecture claim: hidden size, fused
1337   projections, backbone quality, and state parameter count change together. The experiment establishes
1338   method-level portability, not cross-model interchangeability of state files.
1339
1340
1341   I     PSS-320 C ONSTRUCTION AND AUDIT
1342
1343   I.1   G ENERATION CONTRACT
1344
       Each session describes one synthetic technical project. The generator first samples a semantic
1345
       category and a balanced combination of load factors. It then instantiates:
1346
1347          1. an active project, topic, component, configuration, and current decision;
1348
              2. archived same-type alternatives and, where applicable, superseded decisions;
1349
              3. one to eight source documents containing the controlled evidence;


                                                                     25


==> tmp/pdfs/anti_defensive_revision/page_26.txt <==
       Under review as a conference paper at ICLR 2027




1350
1351   Table 15: Public sealed-test paired All-Recall@3 effects. Tests are two-sided session-level sign flips
1352   with a single Holm family of six comparisons.
1353               Comparison                         Difference                 p           pHolm
1354               PSS clue − raw                       +0.3588      9.9999×10  −6
                                                                                      5.99994×10−5
1355               PSS clue − wrong                     +0.3130      9.9999×10−6      5.99994×10−5
1356               PSS clue − shuffled                  +0.4809      9.9999×10−6      5.99994×10−5
1357               Router diagnostic − raw              +0.2557      9.9999×10−6      5.99994×10−5
1358               Router diagnostic − card             -0.1069     1.99998×10−5      5.99994×10−5
1359               Router diagnostic − full rewrite     +0.1031          0.001610          0.001610
1360
1361
       Table 16: Public null/OOD false activation (percent). Unguarded output is non-abstaining for every
1362
       probe.
1363
                              Split                     Probe      PSS clue   Router diag.
1364
1365                          Confirmation (n = 32)     Null        100.00            3.13
1366                          Confirmation (n = 32)     OOD         100.00           34.38
                              Sealed test (n = 262)     Null        100.00           11.83
1367
                              Sealed test (n = 262)     OOD         100.00           25.57
1368
1369
1370         4. an ordered session history containing the evidence plus routine distractor turns;
1371
             5. a 32-token structured card, a 128-token summary, and answer-free writer fields;
1372
1373         6. six evaluation probes, gold rewrites, answer strings, and one or more required evidence
1374
                groups.
1375
       The history and source documents use independent surface realizations of the same controlled facts.
1376   Formal probe answers are serialized only in the evaluation records and are prohibited from writer
1377   input. The source is released under CC0-1.0.
1378
1379   I.2   S PLITS AND BALANCE
1380
1381   Every semantic category contains eight calibration and 32 test sessions. Each of the four levels of
1382   every load axis appears in 16 calibration and 64 test sessions. Source-group IDs are disjoint across
1383   calibration and test. The source JSONL SHA-256 is eb5b75a55a13fd533c9d3c8b815a
1384   4858fcbf238e16d61e8ac74e166953fd92e8; the prepared experiment manifest records
1385   21890317322193e94cb62dd7558701aa46021560261fce10cc9ccd6145180822.
1386
       Both are retained to distinguish the source records from the prepared experiment representation.
1387
1388
       I.3   P ROBE DEFINITIONS
1389
       The first three probes diagnose session-scope recovery. New composition and exact fact stress
1390   evidence access rather than free-form parametric recall. Null/conflict probes have empty evidence
1391   groups and a gold rewrite of UNSUPPORTED.
1392
1393   I.4   E VIDENCE AND LEAKAGE AUDIT
1394
1395   For answerable probes, each evidence group contains one or more text spans that jointly support one
1396   component of the answer. All-Recall@4 equals one only when at least one chunk from every group
1397   is present in the top four. Automated checks enforce: 320 unique sessions; 1,920 probes; balanced
1398   category/axis counts; source-group split disjointness; unique formal answer strings; and no formal
1399   answer use by the writer. All automated issues are zero.
1400   The human audit samples one calibration and three test sessions from each category. Reviewers
1401   compare each sampled record with its history, intended scope, evidence groups, null status, and
1402   writer target to check history coherence, scope resolution, evidence sufficiency, null validity, and
1403   formal-answer exclusion. The completed 32-session comparison provides sampled human validation
       of these construction criteria.


                                                          26


==> tmp/pdfs/anti_defensive_revision/page_27.txt <==
       Under review as a conference paper at ICLR 2027




1404
1405   Table 17: Full cross-model control matrix (percent target-document All-Recall@3). Public and
1406   UltraDomain are separate sessionized protocols. “Support” applies the preregistered positive, Holm-
1407   corrected comparisons of the PSS clue produced by the correct state against raw, wrong, and shuffled
1408   controls. The router diagnostic includes the parsed-card action.
1409       Model        Track                n      Raw     Wrong    Shuffled      PSS clue     Router diag.     Card   Support
1410       Qwen2.5-7B   Public              262     60.69   65.27      48.47            96.56         86.26     96.95     yes
           Mistral-7B   Public              262     61.83   62.21      47.71            95.80         83.21     98.09     yes
1411
           Phi-3-mini   Public              262     60.69   63.36      48.09            95.80         85.11     97.33     yes
1412
           Qwen2.5-7B   Ultra sessionized   112     96.43   90.18      89.29            98.21         99.11     99.11     no
1413       Mistral-7B   Ultra sessionized   112     94.64   91.96      87.50            98.21         98.21     99.11     no
1414       Phi-3-mini   Ultra sessionized   112     94.64   91.07      88.39            99.11         98.21     99.11     no
1415
1416
1417   Table 18: Original released UltraDomain QA (normalized token F1, percent). PSS is N/A because
1418   no session history is provided. Qwen is YaRN-compatible, Mistral is explicitly 32K-truncated, and
1419   Phi-3 is native 128K. Formatting is script-generated; no dagger is emitted because there is no joint
1420   paired all-method test artifact.
1421       Model            Family                Method                          Fin       Legal      Misc (Mix)        Ave.
1422
           Qwen2.5-7B       Long context          YaRN-compatible               46.86       50.16              47.66    48.23
1423
           Qwen2.5-7B       Retrieval             BGE-M3                        44.96       45.35              47.87    46.06
1424       Mistral-7B       Long context          Native-32K truncated          42.26       38.97              44.54    41.92
1425       Mistral-7B       Retrieval             BGE-M3                        45.87       44.04              46.23    45.38
1426       Phi-3-mini       Long context          Native-128K                   51.17       46.52              48.09    48.59
1427       Phi-3-mini       Retrieval             BGE-M3                        45.77       45.47              47.43    46.22
1428
1429
1430   J     W RITER T RAINING AND S TATE C ONSTRUCTION
1431
1432
       J.1     BACKBONE AND ADAPTER PLACEMENT
1433
1434   The backbone is Qwen2.5-7B-Instruct in BF16. LoRA is inserted into q proj, k proj, v proj,
1435   o proj, gate proj, up proj, and down proj in the final eight transformer layers. The selected
1436   state has rank 32 and α/r = 2. Only the state parameters are optimized; the backbone remains
1437   frozen.
1438
1439
       J.2     L ANGUAGE - MODEL PHASE
1440
1441   The selected history coverage is full ordered history. Tokenized history is divided into
1442   128-token chunks. The number of LM updates is max(16, Nchunks ), ensuring every chunk is visited
1443   at least once. Optimization uses AdamW, learning rate 2 × 10−5 , no weight decay, and gradient
1444   clipping at 1.0. Activations are bounded by the chunk size, but total write time increases with the
1445   number of chunks.
1446
1447   J.3     R ETRIEVAL - ALIGNED READOUT
1448
1449   The selected objective adds 32 readout steps and 32 retrieval steps at learning rate 10−4 . Its positive
1450   target is a compact answer-free clue containing the project, current configuration/component, check-
1451   point, and route terms. The hard negative uses a same-session archived configuration or unrestricted
1452   answer path. The margin in Equation (4) is 0.2. Training excludes the evaluation probe answer.
1453
1454   J.4     W RITER OBJECTIVE SCREEN
1455
1456   The final lock chose retrieval aligned; this differs from the base configuration file’s original
1457   rank-4 multi field plus retrieval default. The run artifact, not the unmodified default, is
       the source of truth for the reported method.


                                                                27


==> tmp/pdfs/anti_defensive_revision/page_28.txt <==
       Under review as a conference paper at ICLR 2027




1458
1459   Table 19: Audited model-state contracts. Logical state size is measured from the actual BF16 state
1460   manifest; every model has zero write failures. Context labels describe the original UltraDomain
1461   long-context baseline, not the PSS writer’s 128-token chunks.
1462    Model             Revision      Long-context label            LoRA targets           Layers    MiB/session
1463
        Qwen2.5-7B        main          YaRN-compatible 128K          q,k,v,o,gate,up,down   final 8           44
1464    Mistral-7B        b3af163       native 32K, truncated         q,k,v,o,gate,up,down   final 8           40
1465    Phi-3-mini        f3c06aed      native 128K                   qkv,o,gate-up,down     final 8           24
1466
1467
1468                                 Table 20: PSS-320 split and calibration roles.
1469              Partition                    Sessions      Probes    Role
1470              Calibration–selection             32         192     writer/rank/topology selection
1471              Calibration–guard fit             16          96     feature scaling and router fit
1472              Calibration–confirmation          16          96     threshold/risk confirmation
1473              Held-out test                    256        1536     aggregate over writer seeds 91–93
1474              Total                            320        1920
1475
1476
1477   J.5   H ISTORY AND CONTENT ABLATIONS
1478
1479
       The history-coverage matrix contains active query only, last 128 tokens, first 25/50/75%, full ordered
       history, full history with shuffled chunk order, and structured card only. Content deletion separately
1480
       removes active query, active topic, entities, key evidence, latest decision, or superseded decision.
1481
       These interventions distinguish query caching, bag-of-facts retention, order sensitivity, and version
1482   handling.
1483
1484   J.6   C APACITY, TOPOLOGY, AND PRECISION
1485
1486   The registered ranks are 2, 4, 8, 16, and 32 with fixed α/r. Topologies are a single slot and a dual
1487   slot intended to separate stable document state from writable session state. Precision arms are BF16
1488   full snapshot, BF16 base plus FP16 residual, INT8 residual, and INT4 residual. The final lock is rank
1489   32, single slot, BF16 full snapshot. The semantic-peak stage does not establish rank 32 as globally
1490   optimal (Section Q).
1491
1492   J.7   C AUSAL STATES
1493
       For each test session we construct four states:
1494
1495          • correct: written from that session;
1496
              • matched wrong: written from another session matched by category and difficulty;
1497
1498          • shuffled: the correct state’s parameter values are permuted within the registered control
1499
                transformation;
1500          • zero reset: the initial no-write state.
1501
       All controls use the same backbone, prompts, retriever, and scoring code.
1502
1503
1504   K     ROUTER F EATURES , C ROSS -F ITTING , AND FALLBACK
1505
1506   K.1   F EATURE SET
1507
1508
       The first 11 features compare raw and PSS-clue paths:
1509         1. explicit state refusal;
1510
             2. raw/rewrite Jaccard similarity;
1511
             3. raw-query containment in the rewrite;


                                                             28


==> tmp/pdfs/anti_defensive_revision/page_29.txt <==
       Under review as a conference paper at ICLR 2027




1512
1513                                 Table 21: Six probes instantiated for every session.
1514    Probe                     Intended capability
1515
        Canonical readout         Recover an explicitly recorded active request.
1516    Unseen paraphrase         Resolve a new surface form of an existing intent.
1517    Anaphoric query           Resolve references such as “that configuration”.
1518    New composition           Retrieve all groups in a relation chain not stated as one sentence.
1519    Exact fact                Locate versions, dates, thresholds, and checkpoints.
        Null/conflict             Reject out-of-scope or superseded requests.
1520
1521
1522
                                    Table 22: Writer objectives in the registered screen.
1523
        Objective                   Training signal
1524
1525    LM-only                     Ordered-history next-token modeling.
        Query-only                  Canonical active-query readout; no history LM.
1526
        LM + query                  History LM plus active-query readout.
1527    Multi-field                 Topic, entities, latest decision, and query readout.
1528    Retrieval-aligned           History LM plus positive clue over hard-negative margin.
1529    Multi-field + retrieval     Multi-field targets plus retrieval alignment.
1530
1531
1532          4. rewrite novelty;
1533          5. raw/PSS top-4 chunk overlap;
1534
              6. raw/PSS top-1 agreement;
1535
1536
              7. normalized PSS top-1 versus top-2 margin;
1537          8. normalized PSS versus raw top-score gain;
1538          9. raw-query overlap with raw evidence;
1539
             10. raw-query overlap with state-retrieved evidence;
1540
1541
             11. PSS-clue overlap with PSS-retrieved evidence.
1542
       The three-way router adds the analogous refusal, similarity, novelty, ranking, score, and evidence-
1543   overlap features for the card path, plus state/card top-4 overlap and top-1 agreement. All text overlap
1544   is computed over normalized lexical tokens. UNSUPPORTED, UNANSWERABLE, NO ANSWER, and
1545   INSUFFICIENT EVIDENCE are explicit refusals.
1546
1547   K.2    M ODEL FITTING
1548
1549   The router contains one balanced logistic scope model and one logistic reward model per action (raw,
1550   card, and the implementation key state rrf, reported as PSS-RRF). Feature means and scales
1551   are learned on calibration data only. Four-fold memory-level cross-fitting ensures that a session does
1552   not both fit a model and produce its own out-of-fold threshold prediction. The scope threshold and
1553
       action margins are fixed before test evaluation. A low scope score selects the raw action. Otherwise,
       the highest adjusted action score wins, with raw preferred on exact ties.
1554
1555
1556
       K.3    I NFORMATION BOUNDARY
1557
       Permitted features use only the current raw query, generated rewrites, retrieved chunk IDs/scores,
1558   and text overlap with returned chunks. The router is not given access to the session ID, probe ID,
1559   semantic category, state-control label, gold evidence, formal answer, or test outcome. The state writer
1560   and router calibration both complete before held-out evaluation.
1561
1562   K.4    W HY THREE ACTIONS ARE RETAINED
1563
1564   The raw path protects literal or out-of-scope questions. The card provides a cheap and interpretable
1565   global-theme summary. PSS-RRF can recover fine-grained project/configuration terms absent from
       both. The final test routes 518 probes to raw, 472 to card, and 546 to PSS-RRF. These counts show


                                                                29


==> tmp/pdfs/anti_defensive_revision/page_3.txt <==
      Under review as a conference paper at ICLR 2027




108
               targets, while state-fingerprint and functional-alignment analyses connect the learned carrier
109            to session-specific outputs.
110
111
112   2     M ETHOD
113
114
115
116
117
118
119
120
121
122
123
124
125
126
127
128
129
130   Figure 2: Parametric Session State workflow. An offline writer compiles the ordered history into
131   a session-specific adapter. At inference, the adapter generates an answer-free retrieval clue and is
132   unloaded before the frozen base model answers from retrieved evidence.
133
134
      2.1   P ROBLEM FORMULATION
135
136   Inputs and frozen components. For session s, let Hs = (h1 , . . . , hT ) be the ordered interaction
137   history, qs the current underspecified query, and D a shared external corpus of source chunks.
138   The deployed RAG system contains a frozen retriever Rϕ and a frozen answer model pθ . During
139   evaluation only, let Es⋆ ⊂ D denote the target evidence; neither Es⋆ nor the formal answer is an input
140   to the writer or online system. A full-context reader can resolve references through pθ (y | Hs , qs ),
141   whereas standard RAG retrieves Rϕ (qs , D) and fails when the identifying terms occur only in Hs .
142
143
      Framework contract. PSS is a retrieval-scoped parametric memory framework: it changes the
      query-interpretation layer while leaving the external index, retriever, and answer model unchanged.
144
      Let Ss = (zs+ , zs− ) denote the offline, answer-free writer supervision used in our implementation: a
145
      positive search clue and a same-type archived or conflicting clue. An optimization-based compiler
146   Aλ writes an architecture-compatible, bounded state, which is invoked only to reconstruct a search
147   clue:
148                              ∆s = Aλ (Hs , Ss ; θ, Cθ ), q̃s = Gθ+∆s (qs ),
149
                                                                                                         (1)
                                  Es = TopKk Rϕ (q̃s , D), ys ∼ pθ (y | qs , Es ).
150
      The history and writer supervision are offline-only. At inference, ∆s is loaded briefly, emits the
151
      answer-free clue q̃s , and is unloaded before the frozen base model answers from retrieved evidence
152   Es . Formal answers and target-document identifiers are excluded from Ss .
153
154   Desired improvement. Let U (E, E ⋆ ) be an evidence utility such as target-document recall. The
155   desired state improves evidence access for an ambiguous follow-up while remaining bounded and
156   eliminating online history replay:
157
                     ∆⋆s ∈ arg max U TopKk Rϕ Gθ+∆ (qs ), D , Es⋆
                                                                    
158                            ∆∈Cθ
                                                                                                   (2)
159                              s.t. bytes(∆) ≤ B, Hs ∈  / online inputs, θ, ϕ frozen.
160
161   The gold set Es⋆ and its identifiers appear only in this evaluation objective, not in the compiler or
      deployed system; the compiler instead uses the answer-free clue supervision defined above. Because


                                                        3


==> tmp/pdfs/anti_defensive_revision/page_30.txt <==
       Under review as a conference paper at ICLR 2027




1566
       non-degenerate use of all three paths, but action-conditioned accuracy is selected and therefore not a
1567   causal estimate of action quality.
1568
1569
       K.5    RRF IMPLEMENTATION
1570
1571   For each candidate chunk, the implementation sums reciprocal ranks from the raw and PSS-clue lists
1572   with constant 60, sorts by decreasing fused score and stable chunk ID, and keeps the first four. No
1573   learned reranker is used. Raw + PSS RRF is an unconditional fusion ablation; the formal PSS-RRF
1574   action is selected by the Guarded PSS router.
1575
1576   L     R EGISTERED Q UESTIONS , G ATES , AND D EVIATIONS
1577
1578
1579                         Table 23: Registered hypotheses and observed decisions.
1580
        Hypothesis                  Gate                                              Result
1581
        H1 raw superiority          ∆All − Recall@4 ≥ 0.10 and CI lower > 0           Pass: +0.3328
1582
        H2 card non-inferiority     CI lower ≥ −0.02                                  Pass; actually +0.1117
1583    H3 causal binding           correct–wrong and correct–shuffled ≥ 0.10         Pass: +0.1750, +0.1211
1584    H4 full-history semantics   full history–query only ≥ 0.05                    Mechanism pass: +0.1188
1585    H5 answer combination       correct exceeds unload, wrong, shuffled by 0.05   Fail; unload gap +0.0037
1586    Null/OOD                    conditional false activation ≤ 0.05               Pass: 0.0078
        Failure                     maximum arm failure rate ≤ 0.02                   Pass: 0
1587
1588
1589   L.1   R EGISTERED RESEARCH QUESTIONS
1590
1591   The protocol asks whether the state supports zero-history retrieval, whether it contains more than
1592   an active-query cache, whether it improves complete evidence retrieval, whether keeping it active
1593   improves answering, where semantic capacity fails, and when its cost is preferable to a text card.
1594   H1–H5 map these questions to explicit effect-size gates.
1595
1596   L.2   S EQUENTIAL CALIBRATION DESIGN
1597
       The original full factorial would require six objectives, five ranks, two topologies, and three seeds.
1598
       The revised design first screens six objectives at ranks 4/8 with a single slot, then screens rank
1599
       and topology only for the selected objective. This estimates the principal objective effect in the
1600   pilot-supported rank range and a selected-objective capacity/topology curve; it does not estimate
1601   every objective-by-rank-by-topology interaction.
1602
1603   L.3   E VALUATION STATUS AND CLAIM SCOPE
1604
1605   The selected configuration is evaluated with writer seeds 91, 92, and 93 on H200 hardware. The same
1606   frozen configuration, controls, and decision rules are used for every seed, and seed-level evidence is
1607   summarized before reporting. Thus, passing H1–H4 and the safety gates reflects replication across
1608   initializations. Claim scope remains limited by synthetic session construction, mechanical public
1609
       sessionization, and the reader and router limitations reported elsewhere.
1610   The automated report contains an internal context compression claim allowed=true
1611   flag because H4 passes its mechanism threshold. The top-level report correctly leaves
1612   parameterized context compression supported=false. We follow the top-level in-
1613   terpretation in this paper.
1614
1615   M     C OMPLETE A RM D EFINITIONS AND AGGREGATE R ETRIEVAL R ESULTS
1616
1617   M.1    S TATE CONTROLS
1618
1619   For the guarded arm, correct, matched-wrong, and shuffled states obtain 0.5063, 0.3313, and 0.3852
       All-Recall@4. The equal-sized four-control summary implies an approximate zero-reset value of


                                                           30


==> tmp/pdfs/anti_defensive_revision/page_31.txt <==
       Under review as a conference paper at ICLR 2027




1620
1621   Table 24: Thirteen main arms. “Unload” means that the LoRA state is removed before answer
1622   generation.
1623    Arm                    Online history   Retrieval and answer path
1624    Raw                    0                Raw ambiguous query; base 7B + RAG.
        Recent-128             128              Recent-window rewrite; base 7B + RAG.
1625    Card-32                32               Structured-card rewrite; base 7B + RAG.
1626    Summary-128            128              Text-summary rewrite; base 7B + RAG.
        Full session           full             Full-history rewrite; base 7B + RAG.
1627    PSS clue, unload       0                PSS clue retrieval; unload; base 7B + RAG.
1628    Guarded PSS, unload    0                Raw/card/PSS-RRF routing; unload; base 7B + RAG.
        PSS clue, keep         0                PSS clue retrieval; keep selected answer state + RAG.
1629    Guarded PSS, keep      0                Guarded query/evidence; keep answer state + RAG.
1630    PSS clue + card        32               PSS and card hybrid rewrite; unload + RAG.
        Gold query             0                Canonical query; base 7B + RAG.
1631    Gold evidence          0                Gold evidence groups; base 7B answer.
1632    Full context           full             Capped history, no retrieval; base 7B answer.
1633
1634
1635   Table 25: Aggregate retrieval diagnostics. G UARDED PSS is the complete method; PSS clue retrieval
1636
       and Raw + PSS RRF isolate clue and fusion behavior.
1637
                        Path                         History tokens          All-Recall@4       Difference from raw
1638                    Raw query                                  0                0.1734                         –
1639                    Recent-128                               128                0.1359                   -0.0375
                        Card-32                                   32                0.3945                   +0.2211
1640
                        Summary-128                              128                0.4023                   +0.2289
1641                    Full-session rewrite                     full               0.3578                   +0.1844
1642                    PSS clue retrieval                         0                0.5008                   +0.3273
1643                    Raw + PSS RRF                              0                0.3711                   +0.1977
1644                    Guarded PSS                                0                0.5063                   +0.3328
                        Gold query                                 0                0.8281                   +0.6547
1645
1646
1647
       0.3867; we treat this absolute number as provisional pending regeneration from per-control rows.
1648
       The registered causal decisions depend on the directly reported correct–wrong and correct–shuffled
1649   gaps, not the reconstructed zero value.
1650
1651
1652
       N      S EMANTIC C ATEGORY A NALYSIS
1653
1654
       Table 26: BM25 retrieval diagnostic by semantic category. This table uses PSS clue retrieval with
1655
       the correct state to isolate clue quality; it is not the Guarded PSS router’s category-conditioned
1656
       performance.
1657
                               Category                  Raw       Card       PSS clue   PSS−Raw        PSS−Card
1658
                               Active topic            0.2188    0.3875        0.4813        +0.2625      +0.0938
1659                           Coreference             0.1500    0.3625        0.5375        +0.3875      +0.1750
1660                           Entity binding          0.1563    0.3625        0.5000        +0.3438      +0.1375
                               Exact fact              0.1563    0.3625        0.5250        +0.3688      +0.1625
1661                           Global theme            0.2125    0.5063        0.4563        +0.2438      -0.0500
1662                           Multi-hop               0.1500    0.3438        0.4875        +0.3375      +0.1438
                               Null/OOD diagnostic     0.1938    0.4625        0.5313        +0.3375      +0.0688
1663                           Temporal revision       0.1500    0.3688        0.4875        +0.3375      +0.1188
1664
1665
       PSS clue retrieval’s strongest card-relative gains occur in coreference, exact fact, multi-hop, and
1666
       entity binding. These categories benefit from recovering a project name, component, configuration,
1667   version, or relation-chain endpoint before retrieval. The global-theme card is better by five points,
1668   consistent with a structured text summary being sufficient for broad topic recovery.
1669
1670
       The null/OOD row in Table 26 is a retrieval diagnostic, not a safety result. A null query has no gold
       evidence groups, and an unguarded rewrite can still retrieve lexically related chunks. Safety is instead
1671
       measured by the router’s conditional false-activation rate.
1672
1673   The highest card count occurs for global theme, matching the card’s retrieval strength. PSS-RRF
       is selected most often for temporal revision and is also frequent for coreference and entity binding.


                                                                        31


==> tmp/pdfs/anti_defensive_revision/page_32.txt <==
       Under review as a conference paper at ICLR 2027




1674
1675   Table 27: Guarded PSS action counts by category over 192 probes per category. Counts describe
1676   behavior, not action-specific causal quality.
1677                                Category              Raw     Card     PSS-RRF
1678                                Active topic           70       56          66
1679                                Coreference            58       59          75
1680                                Entity binding         63       54          75
1681                                Exact fact             78       53          61
                                    Global theme           58       73          61
1682
                                    Multi-hop              66       59          67
1683                                Null/OOD               67       64          61
1684                                Temporal revision      58       54          80
1685
                                    Total                 518      472         546
1686
1687
1688
       However, the router was trained to allocate actions based on observable confidence. Comparing
1689   outcome means between selected action groups would be confounded by sample difficulty.
1690
1691
1692   O    R ETRIEVER I NTERACTION
1693
1694
1695   Table 28: All-Recall@4 under four retrievers and five query paths. Each LoRA value uses the same
1696   PSS clue generated by the correct state.
1697          Retriever                       Raw       Card    PSS clue    Raw + PSS RRF     Gold query
1698          BM25 flat                     0.1734   0.3945      0.5008              0.3711      0.8281
1699          Dense BGE-small               0.0891   0.0539      0.2320              0.2164      0.5438
1700          Hierarchical summary-leaf     0.1516   0.2445      0.4938              0.3648      0.7648
1701          Entity-relation graph         0.1594   0.3281      0.4797              0.3570      0.8297
1702
1703   The entity-relation graph has the strongest gold-query score, while BM25 has the strongest PSS-clue
1704   score. This inversion suggests that the graph can exploit a fully specified relation query, whereas the
1705   learned clue most reliably emits exact lexical identifiers. The hierarchical retriever nearly matches
1706   BM25 under PSS clue retrieval and is less dependent on a single flat chunk level.
1707   Dense BGE-small underperforms on every path. The clue and benchmark contain synthetic IDs such
1708   as configuration names and checkpoints that are discriminative lexically but not necessarily close
1709   under that frozen embedding model. The BGE-M3 extension in Table 2 reverses the strong version
1710   of this diagnosis: state All-Recall@4 reaches 0.3391 versus 0.1242 for raw retrieval. The result is
1711   encoder-specific evidence, not a general ranking of dense retrieval or a tuned upper bound.
1712
       Raw + PSS RRF is below PSS clue retrieval for all four retrievers. With k = 4, fusing weak raw-query
1713   hits can displace one required evidence group. This motivates the calibrated action selector rather
1714   than unconditional hybrid retrieval.
1715
1716   Strong-backend public confirmation. The second panel of Table 2 uses a preregistered, task-
1717   stratified 112-session public subset that excludes all seven sessions used for implementation smoke
1718   testing. Selection uses task and session IDs only; answers, target documents, and query variants are
1719   not consulted. Each frozen backend receives the same raw, full-history, parsed-card, correct-state,
1720   matched-wrong, shuffled-state, RRF, and gold query sources. This design holds the index and retriever
1721   fixed, so the paired effect measures the value of the session-memory query interface rather than
1722   differences between document stores.
1723   Correct PSS clues improve All-Recall@3 for every completed backend. BGE-M3, Contriever,
1724   Qwen3-Embedding-4B, and compatible HyDE/RQ-RAG pipelines pass the joint Holm-corrected
1725   rule against raw, wrong, and shuffled states. Their individual gains over raw are 35.71, 30.36, 28.57,
1726   35.71, and 35.71 points, respectively. BM25 gains 18.75 points but its correct–wrong comparison
1727   does not survive correction; RAPTOR gains 10.71 points but likewise fails the joint control rule.
       Across all seven rows, PSS differs from the parsed card by only −0.89 to +1.79 points, with no


                                                          32


==> tmp/pdfs/anti_defensive_revision/page_33.txt <==
       Under review as a conference paper at ICLR 2027




1728
       significant comparison. Thus the confirmation supports portable recovery of a structured retrieval
1729   intent, but not a claim that parameter state dominates an oracle-like parsed text card.
1730
1731   The earlier single-session wrong-state reversal disappears at confirmation scale: correct PSS exceeds
1732
       wrong state by 30.36–47.32 points for all five supported backends. GraphRAG is reported in the
       cross-model evaluation in Panel A; HippoRAG-v2 and Cognee produced no audited scores and remain
1733
       absent from the 112-session confirmation rather than being assigned zeros. The HyDE-compatible
1734
       and RQ-RAG-compatible rows isolate their query-transformation ideas over the same BGE-M3
1735   backend and are labeled compatible rather than official end-to-end reproductions.
1736
1737
1738
       P     A NSWER -S TAGE D IAGNOSTICS
1739
       P.1     R EADER CEILINGS
1740
1741
1742                Table 29: Aggregate answer token F1. Exact Match is 0 for every listed arm.
1743                                     Answer path                      Token F1
1744
                                         Raw query + RAG                    0.1570
1745
                                         Structured card + RAG              0.0560
1746                                     Summary-128 + RAG                  0.0975
1747                                     Full-session rewrite + RAG         0.0905
1748                                     Gold canonical query + RAG         0.3547
1749                                     Gold evidence + base 7B            0.2870
                                         Capped full context + base 7B      0.3531
1750
1751
1752   Gold evidence underperforming gold-query RAG is unexpected. Possible causes include an-
1753   swer/citation formatting, different evidence rendering, excessive or insufficient evidence, and reader
1754
       prompt mismatch. Because all Exact Match values are zero, retrieval-to-answer transition metrics
       based on Exact Match have no positive baseline cases.
1755
1756
       P.2     S AME - QUERY, SAME - EVIDENCE STATE ABLATION
1757
1758
1759         Table 30: Answer token-F1 differences after fixing the query and retrieved chunk sequence.
1760
                    Comparison                               Difference              95% CI    H5 status
1761
1762
                    Keep correct PSS state − unload/base       +0.0037    [-0.0040, 0.0115]    fail
                    Correct PSS state − matched wrong          +0.0442     [0.0369, 0.0514]    < 0.05
1763                Correct PSS state − shuffled               +0.0042    [-0.0033, 0.0121]    fail
1764
1765
1766
                    Table 31: Correct-state answer F1 gain over unloading the state, by category.
1767
                                 Category         PSS gain    Category            PSS gain
1768
1769                             Active topic     -0.0437     Coreference            +0.0427
1770
                                 Entity binding   +0.0250     Exact fact             +0.0249
                                 Global theme     -0.0019     Multi-hop              +0.0114
1771                             Null/OOD         -0.0197     Temporal revision      -0.0091
1772
1773
       No category simultaneously exceeds unloaded, wrong, and shuffled controls by 0.05. Correct-versus-
1774
       wrong is positive because the wrong adapter can corrupt the decoder, but correct-versus-unloaded
1775   and correct-versus-shuffled are near zero. The state is therefore not a reliable decoder-side memory.
1776
1777   P.3     VACUOUS TRANSITION STATISTIC
1778
1779   The generated report contains resilience rate=1.0; however, resilience=0 and there
1780   are zero Exact-Match-correct baseline cases. The value results from the implementation’s empty-
1781   denominator convention, so we exclude it from evidence of success. All 1,536 probe pairs are in the
       “no recovery” cell under Exact Match.


                                                             33


==> tmp/pdfs/anti_defensive_revision/page_34.txt <==
       Under review as a conference paper at ICLR 2027




1782
       P.4   R EADER - ANALYSIS IMPROVEMENTS
1783
1784   Before using answer results to assess the broader architecture, a future run could strengthen the
1785   analysis by:
1786
1787
             1. separate answer text from citations before normalization;
1788         2. support multiple reference answers and standard token-F1;
1789         3. report answerable and null probes separately;
1790         4. inspect gold-evidence rendering and order;
1791         5. use a prompt that requests the same output schema as the references;
1792
             6. manually audit a stratified answer sample;
1793
1794         7. retain the same-query, same-evidence ablation after repair.
1795
1796   Q     S EMANTIC -P EAK C APACITY D IAGNOSTIC
1797
1798   The semantic-peak experiment asks where a fixed state ceases to retain at least 90% of its low-load
1799   retrieval behavior. It crosses eight semantic categories, five ranks, and six independent load axes:
1800                          |H| ∈ {1K, 4K, 16K, 65K},
1801                          topics ∈ {1, 2, 4, 8}, same-type entities ∈ {2, 4, 8, 16},
1802                          hops ∈ {1, 2, 3, 4}, revisions ∈ {0, 1, 2, 4},
1803
                              evidence sections ∈ {1, 2, 4, 8}.
1804
1805
       The balanced constrained design yields 240 category–rank–axis combinations. Only 42 combinations
       (17.5%) have an identifiable breakpoint. The remainder are flat, noisy, or never cross the registered
1806
       90% threshold within the observed levels.
1807
1808   This result is insufficient to fit a stable capacity law. In particular, it does not show that increasing
1809   rank monotonically shifts every breakpoint or that rank 32 is saturated. The diagnostic is retained
1810   because it prevents a misleading single aggregate from being presented as evidence of unbounded
1811
       retention. A future capacity study needs more sessions per cell, multiple writer seeds, and a monotone
       model specified before observing outcomes.
1812
1813
1814   R     RQ4: I NFERENCE , S TORAGE , AND B REAK -E VEN ACCOUNTING
1815
1816   Relative to the available mixed-length full-history profile, the Qwen PSS clue path uses 98.97%
1817   fewer online prompt tokens, 67.64% lower total latency, and 11.60% lower peak allocation. Its
1818
       29.03-second offline write amortizes after an estimated 43 repeated reads against average full-history
       prefill, but never against the 32-token card. Audited logical states occupy 44, 40, and 24 MiB per
1819
       session for Qwen, Mistral, and Phi, respectively. These measurements describe the tested hardware
1820
       and workload rather than a universal efficiency law.
1821
1822
       R.1   O NLINE PROFILE
1823
1824
1825   Table 32: Measured online profile on 16 sessions with 16 generated tokens. “Swap/setup” is the
1826   measured adapter or state-transition overhead recorded by the harness.
1827                    Method                 Prompt    Generation   Swap/setup    Peak alloc.
1828                    Full-history prefill   5522.00     1.0144 s            –    17.368 GB
1829                    PSS clue path            56.75     0.3054 s     0.0228 s    15.353 GB
1830                    Structured card-32       80.75     0.3079 s     0.0155 s    15.362 GB
1831                    Recent-128               96.75     0.3329 s     0.0171 s    15.368 GB
1832
1833   The average full-history row mixes available 1K, 4K, and 16K profiles. Configured 65K and 128K
1834   rows are unavailable because they exceed the model input cap or source length. The reported state
1835   total of 0.3282 seconds is generation plus swap. The 56.75 prompt tokens include the current query,
       instruction, and output template, so the online request is not token-free.


                                                          34


==> tmp/pdfs/anti_defensive_revision/page_35.txt <==
       Under review as a conference paper at ICLR 2027




1836
       R.2    S TATE BYTES AND RESIDENCY
1837
1838
1839                         Table 33: State construction and multi-session residency.
1840                    Quantity                                                        Value
1841
                        Offline write time per session                                29.033 s
1842                    Logical state bytes                                        46,137,344
1843                    Physical state bytes                           46,175,478 (44.04 MiB)
1844                    Physical bytes for 256 test states         11,820,922,368 (11.01 GiB)
1845                    Estimated states at 80% free-GPU budget                            579
                        Four-state LRU hit rate                                         0.8125
1846
                        Mean host-to-device latency on miss                          0.01658 s
1847                    Mean adapter swap latency in LRU profile                     0.00205 s
1848
1849
       The early rank-8 pilot used roughly 11 MiB per state, but the final rank-32 method uses 44.04 MiB.
1850
       Only the latter is relevant to the main result. The 579-state estimate is a capacity calculation under
1851
       the observed free-memory snapshot, not a sustained serving benchmark.
1852
1853
       R.3    A MORTIZATION
1854
1855   For method m and N reads, the accounting is
1856
1857
                                               write
                                    Cm (N ) = Cm           retrieve
                                                     + N (Cm           read
                                                                    + Cm    ).                              (6)
1858   Under the measured latency components, LoRA crosses average full-history prefill at 43 reads. It
1859   never crosses the text-card path because the card has no model-optimization write and similar online
1860   generation cost. Storage, index construction, and task value are not collapsed into this latency-only
1861   break-even; we report them separately.
1862   The parsed sealed-test active request averages only 65.65 UTF-8 bytes. The logical Qwen, Mistral,
1863   and Phi states are therefore approximately 702,831×, 638,937×, and 383,362× larger than that
1864   raw text, excluding container overhead. On the public extension, PSS-minus-card differences are
1865   negative for both retrieval (−0.38/ − 2.29/ − 1.53 points) and answer F1 (−1.77/ − 1.49/ − 3.96)
1866   for Qwen/Mistral/Phi. The card is consequently the better measured choice in that regime; the harder
1867   PSS-320 retrieval setting has different utility and does not yet establish downstream QA value.
1868   More generally, parametric state is preferable to persistent text only when
1869
                                   RV ∆Q > Cwrite + ∆Cstorage + R∆Conline ,                                 (7)
1870
1871   where R is expected reuse, V is application value per unit of held-out task utility, and ∆Q is PSS
1872   utility minus text-state utility. Positive paired held-out utility, sufficient reuse, and an operational
1873
       need for zero-history-token serving are preconditions; otherwise editable and auditable text is the
       default.
1874
1875
       R.4    W HAT IS AND IS NOT BOUNDED
1876
1877   For one active session, online historical state is bounded by one fixed adapter plus fixed re-
1878   trieval/query/generation budgets. Offline write activations are bounded by the 128-token chunk,
1879   but write steps grow with history length. Across sessions, adapter storage is linear. During generation,
1880   KV still grows with the current prompt and output. These distinctions prevent the efficiency profile
1881   from being described as strict constant total memory.
1882
1883
       S     S TATISTICAL A NALYSIS D ETAILS
1884
1885   S.1   U NIT OF ANALYSIS
1886
1887   Each session contributes six correlated probes. Probe rows are first aggregated within session; they
1888   are not treated as 1,536 independent observations. Bootstrap resampling is paired across methods
1889   and stratified by the eight semantic categories. The final intervals use 10,000 resamples and a fixed
       experiment seed.


                                                         35


==> tmp/pdfs/anti_defensive_revision/page_36.txt <==
       Under review as a conference paper at ICLR 2027




1890
       S.2   B INARY PAIRED TESTS
1891
1892   For H1, 134 of 256 sessions are correct only under the guarded state method, zero are correct only
1893   under raw retrieval, and 134 are discordant. The exact McNemar p-value is 9.18 × 10−41 and the
1894   Holm-adjusted value is 1.84 × 10−40 .
1895
       For H2, 56 sessions are correct only under guarded state retrieval and seven only under the card,
1896   yielding 63 discordant pairs. The exact and Holm-adjusted p-value is 1.36 × 10−10 . H2 is a non-
1897   inferiority question, so its primary decision uses the paired difference interval [0.0898, 0.1344]
1898   relative to the −0.02 margin. The small p-value is supporting paired binary evidence, not the
1899   non-inferiority test itself.
1900
1901   S.3   B OOTSTRAP RESULTS
1902
1903
1904                          Table 34: Session-clustered paired bootstrap intervals.
1905                 Comparison                      n sessions   Difference            95% CI
1906                 Guarded − raw All-Recall@4            256      +0.3328     [0.3063, 0.3586]
1907                 Guarded − card All-Recall@4           256      +0.1117     [0.0898, 0.1344]
1908                 Full history − query-only              32      +0.1188     [0.0375, 0.2188]
1909                 Keep correct − unload F1              256      +0.0037    [-0.0040, 0.0115]
1910
                     Correct − shuffled F1                 256      +0.0042    [-0.0033, 0.0121]
                     Correct − wrong F1                    256      +0.0442     [0.0369, 0.0514]
1911
1912
1913
1914
       S.4   M ULTIPLICITY AND EXPLORATORY ANALYSES
1915   H1 and H2 form the corrected primary family. Category, retriever, semantic peak, efficiency, and
1916   answer-category analyses are exploratory and are interpreted through effect sizes rather than uncor-
1917   rected significance claims. H3 uses registered 0.10 causal-gap thresholds; the current summary does
1918   not include bootstrap intervals for each retrieval control gap, which is a reporting item for a future
1919   comprehensive report. The public extension uses one six-comparison Holm family (Table 15); its
1920   dagger marks guarded candidates that beat raw, parsed card, and full-history rewriting, and no public
1921   row meets this rule. The PSS-320 BGE-M3/GraphRAG extension uses one four-comparison Holm
1922   family and assigns daggers only to the two state rows that beat both raw and card.
1923
1924   S.5   FAILURES AND DENOMINATORS
1925
1926
       All stage audits report zero issues and the maximum arm failure rate is zero. The main artifact
       contains 43,008 rows across arms and controls. A camera-ready result table would benefit from
1927
       per-metric and per-arm counts for total, valid, missing, empty-output, OOM, NaN, and timeout cases;
1928
       aggregate stage success alone does not prove identical denominators for every auxiliary metric. The
1929   public aggregate contains 4,192 rows with complete 262-session coverage, and its write audit reports
1930   652/652 states and zero failures.
1931
1932
1933
       T     R EPRODUCIBILITY C HECKLIST
1934
1935
       T.1   C OMPLETED ARTIFACTS
1936          • PSS-320 source JSONL, generator, manifest, and automated audit;
1937
              • source-group-disjoint calibration/test split and sealed-test hash;
1938
1939
              • deterministic 32/16/16 calibration subsplits;
1940          • formal-answer exclusion contract for writer training;
1941          • correct, matched-wrong, shuffled, and zero-reset controls;
1942
              • writer objective, rank, topology, history, content, and precision configurations;
1943
              • four retriever implementations and the three-way router;


                                                         36


==> tmp/pdfs/anti_defensive_revision/page_37.txt <==
       Under review as a conference paper at ICLR 2027




1944
             • pinned LongBench/InfiniteBench adapters, answer-free public sessionization, deterministic
1945           32/32/262 split, and null/OOD controls;
1946
             • BGE-M3 and GraphRAG PSS-320 runs;
1947
1948         • frozen Qwen/Mistral/Phi-3 portability contracts with architecture- native LoRA targets and
1949           audited 44/40/24 MiB logical states;
1950         • pinned original and answer-free sessionized UltraDomain tracks, with exact-document-hash
1951           grouping and explicit PSS non-applicability on the original QA task;
1952         • 652-state write manifest with zero failures and complete three-shard coverage;
1953
             • session-clustered bootstrap and exact McNemar implementation;
1954
1955
             • session-level sign-flip tests with Holm correction and generated best/second-best/dagger
               formatting;
1956
1957         • a preregistered 112-session, three-writer-seed carrier confirmation with target-only, history-
1958           only, matched persistent-text, wrong-state, and shuffled-state controls under BGE-M3 and
1959
               BM25;
1960         • stage, environment, checksum, and run auditors, with no formal blocker in the cross-model
1961           run;
1962         • unit and smoke tests covering adapters, leakage, merge, statistics, formatting, resume
1963           behavior, and model-specific chat templates.
1964
1965   T.2   K EY RUN CONFIGURATION
1966
1967
1968                       Table 35: Configuration used to reproduce the reported state.
1969               Field                                 Value
1970               Primary backbone                      Qwen2.5-7B-Instruct
1971               Portability backbones                 Mistral-7B-Instruct-v0.2; Phi-3-mini-128k
1972               Precision                             BF16
                   Writer objective                      retrieval aligned
1973
                   Primary PSS-320 writer seeds          91, 92, 93
1974               Carrier-confirmation seeds            20260911, 20260912, 20260913
1975               LoRA rank / alpha                     32 / 64
1976               LoRA layers                           final 8
1977               Topology                              single slot
                   History coverage                      full ordered history
1978
                   LM chunk / minimum steps              128 / 16
1979
                   LM / readout learning rate            2×10−5 / 10−4
1980               Readout / retrieval steps             32 / 32
1981               Retrieval margin                      0.2
1982               RAG chunk / overlap / top-k           192 / 48 / 4
1983               Public RAG chunk / overlap / top-k    512 / 64 / 3
                   Public split seed / counts            20260812 / 32, 32, 262
1984
                   Public dense retriever                BGE-M3, pinned revision
1985               Portability split/test seed           session-disjoint / 20260812
1986               UltraDomain released counts           Fin 345; Legal 438; Mix 130
1987               UltraDomain sessionized sealed test   112 sessions
1988               RRF constant                          60
                   Rewrite / answer budget               64 / 64 new tokens
1989
                   Full-context input cap                32,768 tokens
1990
1991
1992
       T.3   H ARDWARE AND SCHEDULING
1993
1994   The three-seed Qwen aggregation was produced on separate H200 hardware. The state-fingerprint and
1995   functional-alignment diagnostics, public extension, and cross-model runs used three GPUs reported
1996   by their runtime as NVIDIA GeForce RTX 4090 with 49,140 MiB each. Calibration and write stages
1997   scheduled up to two short-sequence processes per GPU; full main generation scheduled one process
       per GPU. Capacity checks required 23,000 MiB per calibration/write job and 32,000 MiB per main


                                                         37


==> tmp/pdfs/anti_defensive_revision/page_38.txt <==
       Under review as a conference paper at ICLR 2027




1998
       job. Completed markers allowed interruption-safe resume. The public extension used one process
1999   on each GPU for state writing and each evaluation split. The cross-model run used the same three
2000   devices; its audit verified pinned safetensors for Mistral, Phi-3, and BGE-M3, dataset checksums,
2001   architecture-native target coverage, sufficient disk, and zero formal blockers. The audited environment
2002   reports PyTorch 2.5.1+cu124, Transformers 4.57.6, Datasets 5.0.1, Sentence-Transformers 3.4.1,
2003   rouge 1.0.1, and rouge-score 0.1.2.
2004
2005   T.4   F ROZEN RQ2 STATE - GEOMETRY RUN
2006
2007   The RQ2 script reads the already-audited states and does not train or alter a model. The preregistered
2008   seed is 20260814, with eight Rademacher projections per LoRA pair, 10,000 label permutations,
2009
       15 UMAP neighbors, cosine distance, and minimum distance 0.1. On the server, after installing
       umap-learn==0.5.7 from the configured package mirror, run:
2010
2011   PSS_GEOMETRY_RUN_ID=pss_state_geometry_seed20260814_v1 \
2012     bash prototype/run_pss_state_geometry_server.sh
2013
2014   The command refuses to overwrite an existing output directory and emits results.json, embed-
2015   ding/energy CSV files, PDF/PNG figures, and a LaTeX fragment whose numbers are generated from
2016   the JSON result. The fragment enters the paper workspace after the server assertion confirms all 256
2017   audited seed-92 states, complete category coverage, and non-empty figures.
2018
2019   U     Q UALITATIVE AND E RROR -A NALYSIS P ROTOCOL
2020
2021   The registered protocol specifies a stratified, double-annotated sample of 100 failed sessions with
2022   adjudication. Planned labels cover:
2023
2024          • session scope, project identification, or entity/configuration binding;
2025          • temporal revision or superseded-version conflict;
2026          • incomplete multi-hop evidence or retriever miss despite a usable rewrite;
2027
              • router misroute, evidence neglect, or unsupported/invalid generation.
2028
2029   Planned materials include the complete session, raw/card/state rewrites and rankings, router scores,
2030   gold evidence groups, and answer outputs. Reporting includes raw agreement, Cohen’s κ, and
2031   third-annotator adjudication.
2032
       No completed manual error labels are present, so we report neither fabricated counts nor selected
2033
       traces. Quantitative patterns motivate three audit hypotheses: cards may favor broad themes; LoRA
2034
       may help when identifiers are missing; and reader failures may persist after correct retrieval. These
2035   remain unvalidated qualitative hypotheses.
2036
2037   This failure-taxonomy exercise is separate from the completed 32-session human audit of PSS-320
2038
       construction and label quality described in Section I.
2039   The four planned case quadrants are: LoRA correct/card wrong, card correct/LoRA wrong, both
2040   correct, and both wrong. Published examples would include retrieved chunk IDs and exact source
2041   spans to support verification of the claimed mechanism.
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051



                                                         38


==> tmp/pdfs/anti_defensive_revision/page_4.txt <==
      Under review as a conference paper at ICLR 2027




162
      our implementation does not differentiate through retrieval, Equation (4) provides a retrieval-aligned
163   surrogate. The intended gain is evidence access under missing intent; PSS neither replaces the reader
164   nor claims to store the final answer. Section A gives the complete offline and online contracts.
165
166   2.2   L O RA AS A BOUNDED SESSION - STATE CARRIER
167
168   LoRA supplies the bounded state carrier in our implementation; the PSS contribution is the session-
169   specific state contract and retrieval lifecycle built around it. For a frozen autoregressive model θ, let
170   Cθ specify a set of writable layer–projection pairs. The compiler creates one low-rank update for each
171   pair,
                                    (s)              α (s) (s)
172                              Wℓ,m = Wℓ,m + Bℓ,m Aℓ,m ,              (ℓ, m) ∈ Cθ ,                       (3)
                                                     r
173   while the base parameters remain frozen. The compiler optimizes only these session-local factors and
174   serializes them as ∆s . Projection names, fused modules, and writable layers may vary by backbone;
175   the functional contract remains fixed: one session produces one bounded state, the state produces a
176   textual retrieval interface, and it is removed before answering. Unlike conventional task LoRA, the
177   adapter is not a shared task solution and does not remain active for final generation.
178   Qwen2.5-7B is the primary concrete instance (Qwen Team, 2025); Mistral-7B and Phi-3-mini
179   instantiate the same contract with their native projection layouts. Each model writes its own rank-32,
180   single-slot BF16 state, with no tensor transfer across backbones. Layer placement, optimization steps,
181   and state-size accounting are reported in Sections J and R.
182
183   2.3   R ETRIEVAL - ALIGNED SESSION COMPILATION
184
185   The selected retrieval aligned objective combines history language modeling over bounded
186   history chunks with an answer-free clue readout. Let zs+ be a clue assembled from session scope and
187
      source-evidence fields, and let zs− be a same-type archived or conflicting clue. The readout term is
                                  Lret = ℓ(zs+ ) + max 0, m + ℓ(zs+ ) − ℓ(zs− ) ,                         (4)
                                                                                 
188
189   where ℓ is teacher-forced sequence negative log likelihood and m = 0.2. The compiler receives
190   the history, scope fields, positive clue, and hard negative, but not the formal probe answer or target-
191   document ID. Thus the state is retrieval-supervised rather than an unsupervised compression of
192
      history. Objective, content, rank, topology, and precision ablations are detailed in Sections D and J.
193
194
      2.4   I NTENT READOUT, RETRIEVAL , AND UNLOADING
195
      The core path, PSS clue retrieval, loads ∆s , generates q̃s , and exposes that text to an otherwise
196   unchanged retriever. This textual boundary makes the memory layer compatible with lexical, dense,
197   hierarchical, graph, and query-transformation backends. The Raw + PSS RRF ablation uncondition-
198   ally fuses raw-query and PSS-clue rankings according to
199                                                 X               1
200                                 RRF(d) =                                                          (5)
                                                           60 + rankr (d)
201                                               r∈{raw,PSS}

202   (Cormack et al., 2009). G UARDED PSS additionally routes among raw, structured card, and PSS-RRF
203   using only observable retrieval features; its cross-fitting and safety contract appear in Section K.
204   After retrieval, the adapter is unloaded and the frozen base model answers from (qs , Es ). A same-
205   query, same-evidence ablation varies only the answer-stage state, isolating decoder effects from
206   retrieval effects (Section P). The state is fixed-size per session, although offline write compute grows
207   with history and total storage grows with the number of sessions; complete accounting is deferred to
208   Section R.
209
210   3     E XPERIMENTS
211
212   We organize the main evaluation around three questions. RQ1: Does PSS recover retrieval intent
213   across data, models, and retrievers? RQ2: Do functional outputs align with session-specific
214   intent? RQ3: Which design choices produce the gain? We report RQ4, the inference, storage, and
215   amortization profile, in Section R because it concerns deployment accounting rather than the central
      retrieval claim.


                                                         4


==> tmp/pdfs/anti_defensive_revision/page_5.txt <==
      Under review as a conference paper at ICLR 2027




216
      3.1   E VALUATION MOTIVATION : SEPARATING SESSION MEMORY FROM RETRIEVAL
217
218   Our evaluation isolates the capability PSS is designed to provide: recovering retrieval-critical session
219   scope that is absent from the current query. We remove those terms without placing answers in the
220   writer input, hold the corpus, index, retriever, and reader fixed, and vary only the query source or
221   session-state condition. Success therefore measures whether a reusable state enables an otherwise
222   unchanged RAG pipeline to retrieve the intended evidence.
223   We build a three-layer evidence chain. Answer-free sessionizations of public tasks test transfer
224   beyond the controlled domain. PSS-320 places many sessions in a shared candidate corpus and uses
225   matched-wrong, shuffled, zero, null, and OOD states to identify session-specific effects. Frozen-
226   retriever, cross-backbone, and same-evidence comparisons then test portability and localize the gain
227   to retrieval. Together, these experiments distinguish recovered session intent from generic query
228   improvement or answer-stage memorization.
229
230   Stable method vocabulary. We use three names throughout. PSS clue retrieval loads the correct
231   session state, emits an answer-free clue, and retrieves using that clue alone; it is the core mechanism.
232   Raw + PSS RRF is an unconditional fusion ablation of raw and PSS-clue rankings. Guarded PSS
233   is the complete three-way system whose router chooses raw, card, or PSS-RRF. Correct, wrong,
234   shuffled, and zero identify causal state conditions rather than additional methods. On the public
235
      transformation, the three-way arm includes a parsed active-query card among its candidate actions.
      Its transfer and safety analysis is consolidated in Section F.
236
237
238   3.2   E XPERIMENTAL SETUP
239
240
      We evaluate one frozen PSS recipe in three complementary settings: a sealed 262-session transfor-
      mation of seven LongBench/InfiniteBench QA tasks, a 112-session UltraDomain transfer set, and
241
      PSS-320, whose shared candidate corpus supports a source-group-disjoint 256-session test. Public
242
      tracks report target-document All-Recall@3; PSS-320 reports all-support evidence recall at k = 4.
243   Correct, matched-wrong, shuffled, zero, null, and OOD conditions isolate session-specific memory
244   from generic adapter or rewrite effects.
245
246
      Qwen2.5-7B is the primary backbone; Mistral-7B and Phi-3-mini test portability, and lexical, dense,
      hierarchical, graph, and query-transformation retrievers test the textual clue interface. Sessions are
247
      the unit of inference. We use paired bootstrap intervals, registered McNemar/sign-flip tests, and
248
      Holm correction (Efron & Tibshirani, 1994; McNemar, 1947; Holm, 1979); daggers are emitted only
249   when every registered comparison passes. Dataset construction, frozen registrations, model contracts,
250   baselines, prompts, and statistical gates are given in Sections B, I, J, L, M and S.
251
252
      3.3   RQ1: R ETRIEVAL - INTENT RECOVERY GENERALIZES
253
254   LongBench and InfiniteBench. The per-task matrix exposes information hidden by the pooled
255   score. On the five multi-document tasks, PSS clue retrieval ranges from 77.50% to 100% and PSS-
256   RRF is strongest on Qasper (82.50%), whereas raw retrieval ranges from 30.00% to 57.50%. En.QA
257   and NarrativeQA saturate because their session construction contains one shared target document,
258   while the multi-document tasks reveal the large gains from recovered session intent.
259
      On the 262 sealed public sessions, Qwen PSS clue retrieval with the correct session state improves All-
260   Recall@3 over the ambiguous query by 0.3588, over the wrong state by 0.3130, and over the shuffled
261   state by 0.4809. Each comparison uses a two-sided session-level sign flip with p = 9.9999 × 10−6
262   and pHolm = 5.99994 × 10−5 . The state nearly matches the parsed active-request card without
263   supplying that card online. En.QA and NarrativeQA saturate because each constructed session
264   indexes one shared document; the causal gaps remain large on the five multi-document tasks (Table 1).
265   After the PSS state restores retrieval intent and is unloaded, answer F1 rises from 1.03% to 20.00%,
266   demonstrating that improved evidence access transfers to downstream generation. Router-transfer
267   and null/OOD analyses are reported together in Section F.
268
269   UltraDomain. On the answer-free UltraDomain transformation, correct states reach 98.21–99.11%
      All-Recall@3 across all three backbones, improving the already strong raw-query recall by 1.79–4.46


                                                         5


==> tmp/pdfs/anti_defensive_revision/page_6.txt <==
      Under review as a conference paper at ICLR 2027




270                                   (a) Retrieval                                                                                   (b) Answer quality
271
                 Parsed query card                                                   96.95
272                                                                                                              Parsed query card                                      21.78
                 PSS clue retrieval                                                  96.56
273
274               Raw + PSS RRF                                                  95.04
                                                                                                                 PSS clue retrieval                                   20.00

275    Three−way router diagnostic                                           86.26                                                                                                       baseline
                                                                                                                                                                                         pss
276            Full−history rewrite                                  75.95                             Three−way router diagnostic                           15.03
                                                                                                                                                                                         reference
277           Wrong−state control                                     65.27                                                                                                              router

278             Zero−state control                                   64.50
                                                                                                               Full−history rewrite          3.56

279
                   Ambiguous raw                                    60.69
280                                                                                                                Ambiguous raw          1.03
             Shuffled−state control                         48.47
281
                                      0          25        50               75               100                                      0          5      10       15       20      25
282                                           Target−document All−Recall@3 (%)                                                                   Answer token F1 (%)
283
284
      Figure 3: Session-weighted target-document retrieval and isolated-reader answer F1 on 262 sealed
285   public sessions (percent).
286
287
288
289   Table 1: Sealed public target-document All-Recall@3 (percent). “PSS-RRF” fuses raw and PSS-clue
290   rankings. The final row is session-weighted. Method roles are stated explicitly in the column headers;
291   formatting is script-generated.
292    Task                               n      Raw        Full            Zero         Wrong              Shuffled        PSS-RRF                  PSS clue          Router diag.      Card
293    2WikiMQA                       40       30.00      62.50         52.50             42.50                22.50             95.00                100.00                    72.50   100.00
294    HotpotQA                       40       45.00      57.50         27.50             47.50                15.00             97.50                100.00                    82.50   100.00
       ∞Bench En.QA                   56      100.00     100.00        100.00            100.00               100.00            100.00                100.00                   100.00   100.00
295    MultiFieldQA-en                30       53.33      63.33         60.00             66.67                36.67             93.33                100.00                    73.33   100.00
296    MuSiQue                        40       45.00      80.00         50.00             45.00                20.00             97.50                100.00                    97.50   100.00
       NarrativeQA                    16      100.00     100.00        100.00            100.00               100.00            100.00                100.00                   100.00   100.00
297    Qasper                         40       57.50      70.00         67.50             62.50                52.50             82.50                 77.50                    77.50    80.00
298    Session-weighted               262      60.69      75.95         64.50                65.27             48.47             95.04                 96.56                    86.26    96.95
299
300
301
302
      points. This result extends the method to financial, legal, and mixed-domain documents; complete
303
      adjusted-test interpretation is reported in Section F.
304
305
306
307   Controlled PSS-320 mechanism test. The raw underspecified query retrieves all required evidence
308   with probability 0.1734. A 32-token card and 128-token summary reach 0.3945 and 0.4023. PSS
309   clue retrieval reaches 0.5008 with zero historical tokens, while the complete G UARDED PSS system
310   reaches 0.5063, the best non-oracle result. Thus PSS nearly triples evidence recall over the ambiguous
311
      query and substantially outperforms both compact textual baselines without replaying history.
312   The paired effects pass H1/H2. G UARDED PSS corrects 134 sessions missed by raw retrieval, with
313   no raw-only success; against the card, there are 56 Guarded-PSS-only and seven card-only successes.
314   Correct PSS states also exceed matched-wrong and shuffled states by 0.1750 and 0.1211. These are
315   large causal effects on the controlled multi-seed distribution and directly attribute the retrieval gain to
316   the corresponding learned session state.
317
318
319   Cross-model and cross-retriever summary. Across all three backbones, PSS improves public-
320   session retrieval by 33.97–35.88 points and passes the matched-wrong and shuffled controls. On
321   PSS-320, state clues improve BGE-M3 by 21.48–45.63 points and the graph-compatible retriever by
322   32.11–53.13 points; every state row also exceeds its card baseline and receives a script-computed
323   dagger. Independently written states therefore preserve the same retrieval-intent function across three
      model architectures.


                                                                                                   6


==> tmp/pdfs/anti_defensive_revision/page_7.txt <==
      Under review as a conference paper at ICLR 2027




324                              (a) Held−out retrieval performance                                                                       (b) Performance versus history budget
325
         Gold canonical query                                                                   82.81
326                                                                                                                                                 Gold query
                Guarded PSS                                                50.63
327                                                                                                                                  75




                                                                                                         Evidence All−Recall@4 (%)
328         PSS clue retrieval                                         50.08

                                                                                                                                                    Guarded PSS
329            Text summary                                   40.23                                                                                                                                                   baseline
                                                                                                                                     50                                                                               pss
330           Structured card                                39.45
                                                                                                                                                                                      Summary                         reference
                                                                                                                                                    PSS clue
331          Raw + PSS RRF                                  37.11                                                                                                                         Full session                router
                                                                                                                                                                      Card
332       Full−session rewrite                             35.78
                                                                                                                                                    PSS−RRF

333                                                                                                                                  25
                   Raw query                 17.34
334                                                                                                                                                 Raw
       Recent−window rewrite               13.59                                                                                                                                      Recent
335
                                 0                 25                 50                  75                                                   0                 32             128               full
336                                                                                                                                                                                            (capped)
                                                   Evidence All−Recall@4 (%)                                                                         Historical tokens supplied online
337
338
339   Figure 4: Held-out PSS-320 evidence retrieval and its online historical-token budget. The full-session
340   rewrite is capped at 32,768 model-input tokens.
341
342
343   Table 2: Transfer across backbones and retrieval backends (percent). Panel A reports the formal cross-
344   model evaluation: Public and Ultra use target-document All-Recall@3; BGE-M3 and GraphRAG
345   use PSS-320 evidence All-Recall@4. Panel B is a disjoint 112-session public strong-backend
346   confirmation. Sup. denotes positive Holm-corrected effects over raw, wrong, and shuffled states
347   for the same frozen backend; Card is the structured-text reference. † in Panel A marks PSS-320
348   states that beat raw and card. Asterisks identify compatible HyDE/RQ-RAG pipelines. Formatting is
349
      script-generated.
                                                                                   Panel A: cross-model evaluation.
350                                         Public                                  BGE-M3                                                GraphRAG                                   Ultra
351    Model                         Raw       PSS         Sup.               Raw              PSS                                   Raw              PSS             Raw              PSS         Sup.         State MiB
352                                                                                              †                                                         †
       Qwen2.5-7B                60.69       96.56          yes              12.42        33.91                             16.33                  48.44              96.43          98.21               no                 44
353
       Mistral-7B                61.83       95.80          yes              12.03        51.09†                            16.33                  67.66†             94.64          98.21               no                 40
354    Phi-3-mini                60.69       95.80          yes              11.95        57.58†                            16.09                  69.22†             94.64          99.11               no                 24
355                                   Panel B: frozen-backend public confirmation (n = 112 sessions; disjoint from the smoke set).
356    Retriever                            Raw         Full hist.            Card       PSS clue                      ∆ vs. raw                      Wrong             Shuffled         PSS-RRF              Gold     Sup.
357    BM25                                66.07           69.64             83.93          84.82                                     +18.75              71.43              59.82              84.82         83.93     no
358    Contriever                          69.64           78.57             98.21         100.00                                     +30.36              67.86              52.68              99.11         98.21     yes
       BGE-M3                              63.39           77.68             98.21          99.11                                     +35.71              64.29              51.79              97.32         98.21     yes
359    Qwen3-Embedding-4B                  69.64           80.36             99.11          98.21                                     +28.57              68.75              49.11             100.00         99.11     yes
360    HyDE-compatible∗                    62.50           75.89             97.32          98.21                                     +35.71              64.29              51.79              98.21         97.32     yes
       RQ-RAG-compatible∗                  62.50           74.11             99.11          98.21                                     +35.71              68.75              47.32             100.00         99.11     yes
361    RAPTOR                               5.36           11.61             16.96          16.07                                     +10.71               7.14               7.14                  –         16.96     no
362
363
364   Panel B provides a preregistered 112-session confirmation independent of the seven-session imple-
365   mentation smoke. Across the seven evaluated backends, PSS improves over the ambiguous raw query
366   by 10.71–35.71 points. BGE-M3, Contriever, Qwen3-Embedding-4B, and compatible HyDE/RQ-
367   RAG pipelines satisfy the joint Holm-corrected rule against raw, matched-wrong, and shuffled states;
368
      their mean All-Recall@3 rises from 65.54% to 98.75%. BM25 and RAPTOR add gains of 18.75
      and 10.71 points, respectively. PSS also matches the parsed structured card within −0.89 to +1.79
369
      points without online history replay, establishing it as a portable intent layer for heterogeneous frozen
370
      retrieval systems. Exact backend contracts and statistical gates are documented in Sections F and O
371   (Izacard et al., 2022; Gao et al., 2023; Chan et al., 2024; Zhang et al., 2025; Sarthi et al., 2024).
372
373
374
375
376
377



                                                                                                     7


==> tmp/pdfs/anti_defensive_revision/page_8.txt <==
      Under review as a conference paper at ICLR 2027




378
                                                                                                                         Registered decision
379
                                                                                                       +0.3328           pass
             Guarded PSS − raw (H1)                                                                                      Holm p=1.8e−40
380
381                                                             +0.1117                                                  pass
             Guarded PSS − card (H2)                                                                                     Holm p=1.4e−10
382
                                                                           +0.1750                                       effect−size pass
383    PSS clue − matched wrong (H3)                                                                                     point estimate only
                                                                                                                                                       All−Recall@4
384                                                                                                                                                    Answer F1
                                                                 +0.1211                                                 effect−size pass
             PSS clue − shuffled (H3)
385                                                                                                                      point estimate only

386     Full history − query only (H4)
                                                                 +0.1188
                                                                                                                         mechanism pass; n=32
387
                                               +0.0037
388          Keep state − unload (H5)                                                                                    fail

389                                      0.0              0.1                0.2                0.3              0.4
390                                                      Paired effect (absolute metric difference)

391
392   Figure 5: Session-level paired effects for the registered controlled interventions. The vertical reference
393   marks zero effect.
394
395
      3.4      RQ2: D O FUNCTIONAL OUTPUTS ALIGN WITH SESSION - SPECIFIC INTENT ?
396
397   Correct-state clues move ambiguous queries toward their gold retrieval-intent rewrites in the original
398   1,024-dimensional BGE-M3 space. Relative to raw, matched-wrong, and shuffled controls, session-
399   level target alignment improves by 0.1136–0.1779; every confidence interval is bounded away from
400   zero and every Holm-adjusted p-value is 0.000300 (Table 3).
401
402
403   Table 3: Session-level functional-output alignment effects in the original 1,024-dimensional BGE-M3
404
      space, with 95% stratified-bootstrap CIs and Holm-adjusted one-sided sign-flip tests.
405                 Candidate                     Reference                               Effect                       95% CI                  pHolm
406                 PSS clue retrieval            Ambiguous raw query                    +0.1136      [+0.1008, +0.1266]                0.000300
407                 PSS clue retrieval            Matched-wrong state                    +0.1227      [+0.1119, +0.1336]                0.000300
408                 PSS clue retrieval            Shuffled state                         +0.1779      [+0.1646, +0.1907]                0.000300
409
410
411
      Factorization-invariant effective-update fingerprints are not organized by the eight coarse semantic
      categories: cosine silhouette is −0.0090, and same-category nearest-neighbor frequency is 1.17%
412
      versus a 12.16% chance rate. Thus the functional output is session-specific even though this coarse
413
      taxonomy does not explain state proximity. Because target alignment is encouraged by the retrieval-
414   clue objective, we interpret it as validation of the intended state function rather than as evidence
415   for an intrinsic parameter geometry. Full fingerprint construction, UMAPs, energy heatmaps, and
416   analysis scope appear in Sections C and F.
417
418   3.5      RQ3: D ESIGN INTERVENTIONS AND ABLATIONS
419
420   The registered interventions confirm that full ordered history, session correspondence, and learned
421   parameter structure each contribute to retrieval; PSS clue retrieval supplies the largest mechanism
422   gain, while guarded use gives the best non-oracle score (Figure 5).
423   Across Qwen, Mistral, and Phi-3, the frozen rank-32, α=64, last-8, single-slot configuration remains
424   the most reliable shared operating point. Backbone-specific screens reveal sensitivity to writer depth,
425   rank, and slot count, while disjoint confirmation supports retaining the common configuration. The
426   complete intervention table, all screen cells, and the sensitivity figure appear in Sections D and D.1;
427   frozen-retriever and retrieval-to-QA extensions appear in Sections G.2 and O.
428
429   History contribution and carrier choice. A preregistered three-seed confirmation on 112 previ-
430   ously unused sessions separates the information source from its carrier. Adding ordered history to a
431   retrieval-supervised PSS improves direct All-Recall@4 over a target-only PSS by 5.54 points with
      BGE-M3 and 10.18 points with BM25; both effects survive Holm correction and remain positive


                                                                                     8


==> tmp/pdfs/anti_defensive_revision/page_9.txt <==
      Under review as a conference paper at ICLR 2027




432
433   Table 4: Selected cross-backbone RQ3 results. Scores and effects are All-Recall percentage points.
434   The canonical cell is r=32, α=64, last-8, single-slot. Confirmation uses a disjoint 16-session split
435   and reports a 95% CI.
436                     Model        Canonical    Screen selection ∆screen   ∆confirm [95% CI] pHolm

437                     Qwen2.5-7B       55.00     Last 16 layers   +17.50 +7.50 [-6.25, +21.25]   0.410
                        Mistral-7B       79.38 Canonical retained    +0.00                    —       —
438                     Phi-3-mini       71.88     Last 16 layers    +6.25 +7.50 [+0.00, +17.50]   0.258
439
440
441   for every writer seed. Correct states also exceed matched-wrong and shuffled states by 24.05–39.11
442   points. Under dense semantic retrieval, PSS further exceeds an information- and compute-matched
443   256-token persistent text memory by 6.25 points. These results establish that history contributes
444   beyond supplied targets and that the parameter carrier provides distinct utility for semantic retrieval.
445   The complete cross-retriever carrier matrix and guard-transfer analysis appear in Sections E and F.
446
447
      4    R ELATED W ORK
448
449
      Compact and parametric memory. Long-context models retain historical tokens; StreamingLLM,
450
      Dynamic Memory Compression, SnapKV, and LongLLMLingua reduce their attention or prompt
451   cost (Xiao et al., 2024; Nawrot et al., 2024; Li et al., 2024; Jiang et al., 2024), while AutoCompressor,
452   Gisting, ICAE, and Activation Beacon learn compact token or activation interfaces (Chevalier
453   et al., 2023; Mu et al., 2023; Ge et al., 2024; Zhang et al., 2024a). LoRA provides a parameter-
454   efficient carrier (Hu et al., 2022); Deep Context Distillation, Cartridges, and Doc-to-LoRA internalize
455   document or corpus content in parameter/KV modules (Caccia et al., 2025; Eyuboglu et al., 2025;
456   Charakorn et al., 2026). PSS instead uses one bounded LoRA state per session to recover retrieval
457   scope after historical tokens disappear. Exact facts remain external, and the state is unloaded before
458   answering.
459
460   RAG organization and query recovery. RAPTOR and HippoRAG organize evidence with hier-
461   archical summaries or graphs (Sarthi et al., 2024; Gutiérrez et al., 2024). MemoRAG is closest in
462   functional decomposition because memory generates clues before an expressive reader (Qian et al.,
463
      2025); PSS instead stores a per-session parameter delta and tests it under ambiguous follow-ups and
      wrong-session interventions. Conversational rewriters also bridge queries and evidence: CONQRR
464
      learns from retrieval rewards, IterCQR uses retrieval-guided iteration, CHIQ enhances the history,
465
      AdaRewriter applies outcome-supervised selection, and ConvSearch-R1 uses retrieval-aligned re-
466   inforcement learning (Wu et al., 2022; Jang et al., 2023; Mo et al., 2024; Lai et al., 2025; Zhu
467   et al., 2025). They normally reread textual dialogue online; PSS exposes a persistent textual clue
468   interface without replaying that history. Reproduction and checkpoint constraints for these baselines
469   are reported in Sections G.2 and O.
470
471   Long-term memory evaluation. LongMemEval and LoCoMo evaluate extraction, temporal rea-
472   soning, updates, multi-session reasoning, and conversational consistency (Wu et al., 2025; Maharana
473   et al., 2024). We retain their separation of indexing, retrieval, and reading, but use PSS-320 for causal
474   state interventions. Our public extension preserves LongBench and InfiniteBench source documents
475   (Bai et al., 2024; Zhang et al., 2024b) while varying whether the query reveals its active request.
476
477   5    C ONCLUSION
478
479
      Underspecified follow-ups expose a missing layer in conventional RAG: the retriever cannot search for
480   session scope that the current query never states. PSS fills this gap by compiling retrieval supervision
481   and ordered history into a reusable parametric state that reconstructs what to search for without
482   replaying historical tokens. Across controlled sessions, public corpora, three language-model families,
483   and heterogeneous retrieval backends, correct states produce large, session-attributable retrieval gains.
484   Three-seed and matched-carrier confirmations further establish that history contributes beyond the
485   supplied target and that parametric state offers a significant advantage under dense semantic retrieval.
      PSS therefore provides a retrieval-scoped memory layer for repeated-use assistants: compile session


                                                               9

